Power Consumption Modeling of 5G Multi-Carrier Base Stations: A Machine Learning Approach

The fifth generation of the Radio Access Network (RAN) has brought new services, technologies, and paradigms with the corresponding societal benefits. However, the energy consumption of 5G networks is today a concern. In recent years, the design of new methods for decreasing the RAN power consumption has attracted interest from both the research community and standardization bodies, and many energy savings solutions have been proposed. However, there is still a need to understand the power consumption behavior of state-ofthe-art base station architectures, such as multi-carrier active antenna units (AAUs), as well as the impact of different network parameters. In this paper, we present a power consumption model for 5G AAUs based on artificial neural networks. We demonstrate that this model achieves good estimation performance, and it is able to capture the benefits of energy saving when dealing with the complexity of multi-carrier base stations architectures. Importantly, multiple experiments are carried out to show the advantage of designing a general model able to capture the power consumption behaviors of different types of AAUs. Finally, we provide an analysis of the model scalability and the training data requirements.

==> Figures/plot.csv <==
x,r,e
0.032863750000000004,0.23071852340145024,0.23142914
0.05921875,0.24291364535266977,0.25890723
0.011240625,0.21028345418589323,0.2141428
0.0136575,0.21423862887277523,0.21644545
0.013118750000000002,0.21292023731048126,0.21535505
0.020331875,0.21885299934080427,0.22223064
0.014951875,0.2168754119973632,0.21850827
0.027564375000000002,0.23269611074489124,0.23145834
0.032075625,0.23862887277521427,0.2368811
0.053006874999999995,0.26170072511535925,0.25707415
0.048223125,0.26203032300593276,0.25179684
0.027380625,0.23566249176005274,0.22931202
0.051745624999999996,0.25972313777191824,0.25387004
0.04052,0.25313117996044826,0.24184085
0.037041875,0.24588002636783124,0.24019924
0.057540625,0.2696110744891233,0.2616818
0.0600125,0.2742254449571523,0.26557857
0.043830625,0.2498352010547133,0.24738246
0.03082125,0.24126565589980226,0.23397462
0.05602312499999999,0.26598549769281477,0.25937492
0.044315625,0.25214238628872776,0.24855253
0.077290625,0.28806855636123935,0.28293416
0.06666875,0.27290705339485827,0.27099073
0.06333187500000001,0.26203032300593276,0.2649834
0.02305,0.22775214238628871,0.22286747
0.012249375,0.21390903098220174,0.21460125
0.01121625,0.2116018457481872,0.2148307
0.017671875,0.22083058668424524,0.22007565
0.0171125,0.21786420566908377,0.22116198
0.013904375,0.21456822676334875,0.21776794
0.021765625,0.22478576137112724,0.22516584
0.037450625,0.24258404746209625,0.24166845
0.033811875000000005,0.23895847066578776,0.23526664
0.043291249999999996,0.2504943968358603,0.24503994
0.042881249999999996,0.24785761371127227,0.24455178
0.023736874999999998,0.23170731707317074,0.22683035
0.0174975,0.22379696769940677,0.21898037
0.020110625,0.22511535926170073,0.22237958
0.0338175,0.24456163480553728,0.23797618
0.032989375,0.24423203691496376,0.237457
0.029948750000000003,0.23928806855636123,0.23491246
0.026071875,0.23533289386947928,0.23024726
0.029797499999999998,0.23764007910349375,0.23344517
0.030009374999999998,0.24093605800922874,0.2367055
0.06964187499999999,0.2768622280817403,0.27396262
0.04029125,0.24785761371127227,0.24286953
0.059751874999999996,0.2636783124588003,0.25829342
0.057211250000000005,0.2649967040210943,0.26005992
0.016436875,0.22379696769940677,0.21810855
0.018663125,0.22676334871456824,0.22123288
0.019300625,0.22610415293342123,0.22072329
0.017374375,0.22478576137112724,0.21998017
0.01448375,0.22313777191825976,0.21723731
0.0217575,0.22742254449571525,0.22077952
0.025629375,0.23434410019775873,0.22816774
0.07226375,0.2432432432432433,0.24309316
0.06550687499999999,0.24258404746209625,0.23888032
0.100968125,0.2643375082399472,0.2590716
0.06813812500000001,0.24950560316413978,0.24301709
0.054003125,0.27290705339485827,0.25926265
0.05161687499999999,0.2689518787079763,0.25474417
0.05196437499999999,0.2640079103493738,0.2556796
0.027161875000000002,0.24423203691496376,0.23092881
0.059716250000000005,0.2758734344100198,0.26462236
0.0807525,0.3032300593276203,0.28846017
0.0566975,0.2712590639419908,0.2628718
0.082475625,0.3094924192485168,0.2864352
0.083780625,0.3042188529993408,0.28956726
0.064274375,0.28312458800263685,0.26994866
0.08107,0.2953197099538563,0.28896645
0.059494375,0.27191825972313777,0.2631101
0.025679374999999997,0.23500329597890574,0.22719876
0.039293125,0.24851680949241925,0.23991475
0.03199875,0.23368490441661177,0.23273742
0.011359375,0.2198417930125247,0.21504593
0.011883125,0.22247857613711275,0.21329333
0.010504375,0.21390903098220174,0.21174832
0.016399375,0.22610415293342123,0.21876016
0.026735625000000002,0.23698088332234676,0.23077136
0.048078125,0.22808174027686226,0.22733393
0.12033562499999999,0.2705998681608438,0.26521358
0.061176875,0.23533289386947928,0.23413508
0.083359375,0.2498352010547133,0.24854486
0.07528375000000001,0.2900461437046803,0.28063938
0.09494749999999999,0.31179960448253136,0.3002458
0.0517875,0.2643375082399472,0.25678587
0.062095625,0.2864205669083718,0.26624733
0.08189375,0.30685563612392885,0.28737572
0.053318750000000005,0.2712590639419908,0.25776544
0.11546937500000001,0.33750823994726437,0.3273248
0.07279187499999999,0.2946605141727093,0.27966878
0.093406875,0.31179960448253136,0.29974195
0.163173125,0.3899143045484509,0.3834107
0.11652875,0.3319050758075149,0.32900622
0.0670175,0.2854317732366513,0.27111575
0.11568,0.3299274884640738,0.3246352
0.01571125,0.22148978246539225,0.21741034
0.01030625,0.21226104152933425,0.20824866
0.0105175,0.21357943309162822,0.20576395
0.010163125,0.21127224785761375,0.20675589
0.010606250000000001,0.21489782465392218,0.2068474
0.010478125000000001,0.2132498352010547,0.21212532
0.012774375,0.2181938035596572,0.21555562
0.045711875,0.22874093605800927,0.22304557
0.053445625,0.22808174027686226,0.22770096
0.02117625,0.21588661832564274,0.21230231
0.031748125,0.21786420566908377,0.21508323
0.020695625000000002,0.21489782465392218,0.21022037
0.01813625,0.21489782465392218,0.2091528
0.01553875,0.2132498352010547,0.20838864
0.02462375,0.21852340145023072,0.21113198
0.045059375,0.2504943968358603,0.24930447
0.061051875,0.2666446934739618,0.2651702
0.0563375,0.2607119314436388,0.25904435
0.053303750000000004,0.26697429136453527,0.25634515
0.041665625,0.2528015820698748,0.24357043
0.040598125,0.24851680949241925,0.2425413
0.028670624999999998,0.23928806855636123,0.23016573
0.032265625,0.24126565589980226,0.2343313
0.025388125,0.23269611074489124,0.2266661
0.018176249999999998,0.22643375082399475,0.21942727
0.024865,0.23467369808833227,0.226147
0.010685,0.21555702043506925,0.21238135
0.010384375,0.21753460777851025,0.2116724
0.010465,0.2181938035596572,0.21251571
0.010903125,0.21522742254449573,0.21338114
0.011660624999999999,0.21753460777851025,0.21405344
0.02387875,0.21357943309162822,0.21191671
0.052115625,0.23203691496374426,0.22900915
0.026674375,0.21522742254449573,0.21224526
0.029570000000000003,0.2181938035596572,0.21434706
0.026211875000000003,0.22017139090309823,0.21201286
0.022515625,0.21555702043506925,0.20978843
0.026298125,0.2198417930125247,0.21184619
0.032818125,0.22050098879367175,0.21779342
0.022316875,0.23434410019775873,0.22365072
0.018025,0.22874093605800927,0.2219108
0.032649375,0.24456163480553728,0.23518087
0.03144125,0.2448912326961108,0.23482344
0.02586375,0.23764007910349375,0.22998828
0.02273625,0.23038892551087678,0.22453575
0.018474375,0.22742254449571525,0.2199305
0.028305000000000004,0.23731048121292025,0.22979316
0.023927499999999997,0.22907053394858273,0.22517666
0.030691249999999996,0.24522083058668423,0.25504926
0.010946875,0.2228081740276862,0.2233935
0.013835,0.22742254449571525,0.22597747
0.01969875,0.23599208965062624,0.23811248
0.01064625,0.22148978246539225,0.22075671
0.012868750000000002,0.21885299934080427,0.22386043
0.013892499999999999,0.23038892551087678,0.22805795
0.051699375000000006,0.24851680949241925,0.25751874
0.09369875,0.3058668424522083,0.30092195
0.094206875,0.2972972972972973,0.29662058
0.042684375000000004,0.24950560316413978,0.25085366
0.11262000000000001,0.3180619644034278,0.32041156
0.11161312500000001,0.32069874752801586,0.3180782
0.074634375,0.2887277521423863,0.28018388
0.032793749999999997,0.23731048121292025,0.2384652
0.034981875,0.2705998681608438,0.26503646
0.053349999999999995,0.3029004614370468,0.30489576
0.0492775,0.30487804878048785,0.2941726
0.030486875000000004,0.2686222808174028,0.2613537
0.020030625,0.24686882003955174,0.24309233
0.03328625,0.2682926829268293,0.26236293
0.042551875,0.27818061964403434,0.28466865
0.07226625,0.3289386947923533,0.33941588
0.03519625,0.26301911667765326,0.2699528
0.016721875,0.23961766644693477,0.23365559
0.024255625,0.24555042847725778,0.2415016
0.01296,0.23071852340145024,0.22271724
0.017083124999999998,0.23005932762030323,0.23140773
0.011913125,0.22148978246539225,0.22068839
0.0103075,0.22050098879367175,0.2183469
0.013686875000000001,0.22841133816743572,0.22644061
0.036222500000000005,0.24225444957152276,0.24305262
0.059838125,0.2643375082399472,0.2657241
0.06079375,0.2705998681608438,0.26591143
0.05930125000000001,0.2584047462096242,0.26436585
0.054624375,0.2653263019116678,0.26048523
0.10887687500000001,0.31179960448253136,0.30699405
0.12312624999999999,0.33520105471324985,0.33371288
0.06616999999999999,0.2735662491760053,0.26898643
0.08125,0.33816743572841135,0.35185182
0.13920875,0.48022412656559,0.4595199
0.044835,0.3071852340145023,0.28737286
0.041446250000000004,0.28576137112722483,0.28615874
0.022391875,0.25313117996044826,0.2459946
0.052371875,0.29400131839156235,0.2970433
0.043913125,0.28312458800263685,0.28652355
0.02819125,0.26697429136453527,0.2582054
0.032376875,0.2537903757415953,0.2611182
0.012913749999999998,0.22907053394858273,0.22454861
0.011509374999999999,0.22511535926170073,0.21933901
0.01084125,0.22148978246539225,0.21712725
0.01380625,0.22940013183915622,0.22276507
0.013295625,0.22808174027686226,0.22725058
0.013303124999999999,0.22907053394858273,0.22450474
0.026902500000000003,0.25016479894528676,0.25101128
0.032594374999999995,0.2640079103493738,0.26184356
0.051641875000000004,0.30158206987475283,0.3022644
0.035504999999999995,0.2702702702702703,0.26952344
0.0470725,0.28971654581410683,0.29079917
0.05582875,0.31575477916941336,0.31271034
0.05406375,0.3029004614370468,0.29972568
0.07033249999999999,0.32465392221489786,0.33437333
0.039005,0.2801582069874753,0.27860746
0.06379625,0.32234673698088334,0.32548782
0.034905625,0.27092946605141727,0.26817545
0.05062,0.29301252471984185,0.30331692
0.06609875,0.3210283454185894,0.32615596
0.04441875,0.2824653922214898,0.28525147
0.04958875,0.29268292682926833,0.29619816
0.087545,0.3625576796308504,0.3616577
0.066904375,0.2933421226104153,0.32199982
0.0256475,0.2544495715227423,0.24873959
0.021304999999999998,0.24719841793012526,0.2457873
0.0130475,0.23005932762030323,0.22466013
0.011854375,0.22478576137112724,0.22352812
0.010409999999999999,0.22676334871456824,0.22047776
0.014523749999999998,0.22709294660514176,0.22697625
0.010714999999999999,0.22676334871456824,0.22009856
0.0144225,0.22742254449571525,0.22798175
0.031795000000000004,0.2590639419907713,0.25991958
0.03234,0.2636783124588003,0.26569074
0.030841875,0.2603823335530653,0.26148492
0.043610625,0.2785102175346078,0.28603965
0.0470675,0.2953197099538563,0.28945675
0.053822499999999995,0.3061964403427818,0.30612895
0.034056249999999996,0.2689518787079763,0.269489
0.045606875000000005,0.2874093605800923,0.28969866
0.09077062500000001,0.35135135135135137,0.36978635
0.068371875,0.33981542518127883,0.34008458
0.056345624999999996,0.31443638760711934,0.3071898
0.075531875,0.34607778510217535,0.34271556
0.043755625,0.28806855636123935,0.28468308
0.054078125,0.30355965721819383,0.3024599
0.061638125,0.32630191166776534,0.3160584
0.047133125,0.2883981542518128,0.29140922
0.03247375,0.2752142386288728,0.2669502
0.04403125,0.29433091628213587,0.28453755
0.02762625,0.2653263019116678,0.2532643
0.027400625,0.2587343441001978,0.25509247
0.050961875000000004,0.3058668424522083,0.3011336
0.025054375,0.25313117996044826,0.24845049
0.02758625,0.2649967040210943,0.25793543
0.02362125,0.19149637442320372,0.2415403
0.02346875,0.1829268292682927,0.24147889
0.023601875,0.18325642715886617,0.24076313
0.023671875000000002,0.1839156229400132,0.24107946
0.023704375,0.1829268292682927,0.24050015
0.023710625,0.1845748187211602,0.24031235
0.023554375,0.18490441661173368,0.24178636
0.023491249999999998,0.1845748187211602,0.24179596
0.023600625,0.1845748187211602,0.24038945
0.023640625000000002,0.1845748187211602,0.24006101
0.023645,0.1839156229400132,0.24133734
0.023744375,0.18193803559657218,0.24067345
0.023660624999999998,0.18325642715886617,0.24153197
0.023530625,0.18358602504943972,0.24123588
0.023456875,0.18325642715886617,0.23891294
0.023350000000000003,0.1829268292682927,0.2405214
0.023263125000000003,0.1829268292682927,0.23717658
0.09313875,0.3707976268951879,0.38451114
0.058859375000000005,0.3269611074489124,0.32467112
0.02865125,0.2633487145682268,0.26818728
0.026219375,0.2593935398813448,0.25409693
0.025465625,0.2574159525379038,0.25193593
0.03345375,0.26796308503625577,0.26277086
0.0350825,0.27818061964403434,0.26953462
0.03507125,0.2818061964403428,0.271544
0.024278125,0.1961107448912327,0.24311054
0.023595625000000002,0.18325642715886617,0.24106486
0.023678125,0.18358602504943972,0.24033181
0.0236975,0.1842452208305867,0.24433136
0.023661875,0.1842452208305867,0.23907664
0.02356375,0.1842452208305867,0.24010329
0.023540625000000003,0.1829268292682927,0.24132553
0.023608125,0.1842452208305867,0.23994152
0.023630625,0.1842452208305867,0.24033469
0.023701875,0.18358602504943972,0.23983839
0.023780625,0.18325642715886617,0.24094963
0.02369,0.18358602504943972,0.23796318
0.02355875,0.18358602504943972,0.23865099
0.023518125,0.1816084377059987,0.24285781
0.023373125,0.18325642715886617,0.24016127
0.02322625,0.1829268292682927,0.2404452
0.061946875,0.31147000659195784,0.32523113
0.039378750000000004,0.23928806855636123,0.24040829
0.015503125000000001,0.21061305207646672,0.21532606
0.010284375,0.20830586684245223,0.20769982
0.01143125,0.21028345418589323,0.21489516
0.01319375,0.21226104152933425,0.21786387
0.015501875000000002,0.21621621621621626,0.22285122
0.019727500000000002,0.21951219512195128,0.22564515
0.043199375,0.2181938035596572,0.2250867
0.07452125000000001,0.23434410019775873,0.24296556
0.028408125,0.21423862887277523,0.21754615
0.028650625000000002,0.21292023731048126,0.21413302
0.02735125,0.21226104152933425,0.21465574
0.073393125,0.24027686222808178,0.24132359
0.0218825,0.22610415293342123,0.22550009
0.02571375,0.23071852340145024,0.23185492
0.035759374999999996,0.24126565589980226,0.23821256
0.025611250000000002,0.23071852340145024,0.23060496
0.04995,0.24917600527356626,0.25343525
0.042348750000000004,0.24555042847725778,0.2462027
0.030691875,0.23104812129202373,0.2345495
0.049669375,0.24818721160184581,0.2532249
0.042714375,0.24555042847725778,0.24787192
0.019511875,0.21885299934080427,0.22239314
0.02362875,0.22116018457481876,0.22430676
0.024873125,0.21951219512195128,0.22508267
0.0115725,0.2116018457481872,0.21290286
0.010138125000000001,0.20830586684245223,0.21239926
0.011445625,0.21028345418589323,0.21375068
0.010346875,0.20962425840474622,0.21075848
0.012659375,0.20962425840474622,0.21278468
0.029026875,0.22379696769940677,0.22982706
0.045448749999999996,0.2198417930125247,0.22465663
0.04666625,0.21885299934080427,0.22524525
0.043506875,0.21918259723137773,0.22310716
0.029111875,0.21259063941990772,0.21660629
0.03256875,0.21786420566908377,0.2170386
0.075566875,0.23994726433750824,0.24210511
0.021159375,0.22775214238628871,0.22347568
0.02114,0.22379696769940677,0.2230826
0.017980625,0.22116018457481876,0.21966459
0.021759375,0.22445616348055372,0.22659028
0.037718125000000005,0.2432432432432433,0.2433276
0.04537,0.24423203691496376,0.24742854
0.026666875,0.23071852340145024,0.22929318
0.032353124999999996,0.23071852340145024,0.23375744
0.032428125,0.23533289386947928,0.2365621
0.0325425,0.23170731707317074,0.2350541
0.036281875000000005,0.23500329597890574,0.23728979
0.015375,0.21588661832564274,0.21586391
0.012939999999999998,0.21028345418589323,0.21238153
0.01320875,0.21357943309162822,0.2107654
0.010565,0.20731707317073172,0.20722467
0.010975625,0.20929466051417273,0.21195716
0.012602499999999999,0.20962425840474622,0.21144463
0.021613125,0.22017139090309823,0.2232982
0.044651875,0.24456163480553728,0.24721293
0.031913750000000005,0.23665128543177325,0.23459408
0.01748375,0.22544495715227425,0.22121063
0.018031875,0.22511535926170073,0.22275768
0.027163749999999997,0.23104812129202373,0.23075944
0.027665625,0.23566249176005274,0.23184752
0.0336025,0.23994726433750824,0.23627679
0.022496250000000002,0.21489782465392218,0.21255605
0.029482500000000002,0.23434410019775873,0.23290907
0.030060625,0.23829927488464075,0.23581621
0.039074375,0.24555042847725778,0.24308358
0.035113125,0.23895847066578776,0.2393794
0.029654375,0.23368490441661177,0.23338701
0.054798124999999996,0.25477916941331574,0.25775775
0.066069375,0.2752142386288728,0.2702527
0.05236375,0.2544495715227423,0.2559787
0.042714999999999996,0.24950560316413978,0.2440998
0.03103125,0.23104812129202373,0.23085392
0.013495625,0.21292023731048126,0.21094869
0.012751875,0.21226104152933425,0.20812161
0.01043875,0.20797626895187873,0.2097055
0.014451875,0.21259063941990772,0.21513374
0.012395625,0.2119314436387607,0.21108174
0.019294375,0.22083058668424524,0.22214752
0.030560625,0.23368490441661177,0.23399353
0.031889375,0.23829927488464075,0.2346674
0.034910000000000004,0.23632168754119975,0.2380725
0.043979375,0.24785761371127227,0.24735966
0.032913125,0.23764007910349375,0.23490748
0.042581875000000005,0.2504943968358603,0.2460765
0.033723125,0.23599208965062624,0.23487468
0.04696625,0.22610415293342123,0.22721374
0.01968,0.22577455504284774,0.22210433
0.054247500000000004,0.2557679630850363,0.25800237
0.057398125,0.2590639419907713,0.2613085
0.04780375,0.25115359261700726,0.24944152
0.04919,0.25675675675675674,0.25482526
0.05281125,0.2554383651944628,0.25694385
0.043969999999999995,0.2448912326961108,0.24601601
0.062193125,0.2702702702702703,0.26632825
0.06038,0.26170072511535925,0.2624644
0.041191875,0.23731048121292025,0.24382989
0.01909875,0.21588661832564274,0.22126289
0.01993375,0.2181938035596572,0.22137903
0.010205625,0.2089650626235992,0.20747499
0.009995625,0.20665787738958474,0.20888124
0.010213125,0.20830586684245223,0.20804608
0.01369375,0.21390903098220174,0.21406849
0.028485624999999997,0.21292023731048126,0.21276084
0.01864875,0.2050098879367172,0.20832585
0.023710000000000002,0.2119314436387607,0.21054953
0.019005,0.2089650626235992,0.20864236
0.0233375,0.21226104152933425,0.21113744
0.04836125,0.22775214238628871,0.22869837
0.038741874999999995,0.22116018457481876,0.21906349
0.027990625,0.21292023731048126,0.21272558
0.026549374999999997,0.23236651285431775,0.23118143
0.016430624999999997,0.22313777191825976,0.21876322
0.027078124999999998,0.23104812129202373,0.23160855
0.025367499999999998,0.23203691496374426,0.22815451
0.0350375,0.23862887277521427,0.23931032
0.035985625,0.23632168754119975,0.23947744
0.033342500000000004,0.23829927488464075,0.2367379
0.016866875,0.21885299934080427,0.21561648
0.01868875,0.22116018457481876,0.21908629
0.026305625,0.22742254449571525,0.22783577
0.013876875,0.21489782465392218,0.21505156
0.018041875,0.22412656558998023,0.22472717
0.012315625,0.21357943309162822,0.21414438
0.013443749999999999,0.21061305207646672,0.20956387
0.0110825,0.20863546473302572,0.20774831
0.0130075,0.2132498352010547,0.21174803
0.028775625,0.20929466051417273,0.21284156
0.031103750000000003,0.21588661832564274,0.21466117
0.018556875,0.20929466051417273,0.21013588
0.02851,0.21555702043506925,0.2150922
0.082998125,0.23236651285431775,0.24340683
0.085099375,0.24225444957152276,0.2477821
0.015426875000000001,0.20830586684245223,0.2076207
0.029306875,0.21456822676334875,0.21489692
0.021719375,0.22709294660514176,0.22604302
0.03185125,0.23137771918259725,0.23497672
0.022145,0.23104812129202373,0.22485423
0.027769375000000002,0.23533289386947928,0.2304817
0.03697125,0.24357284113381672,0.24117641
0.039859375,0.24390243902439027,0.24341413
0.041006875,0.24522083058668423,0.24351947
0.044555625,0.24620962425840479,0.2484686
0.040439375,0.25313117996044826,0.24469
0.040359374999999996,0.24027686222808178,0.2430954
0.014819375000000001,0.2119314436387607,0.21503799
0.01086875,0.20929466051417273,0.21485259
0.0132275,0.21292023731048126,0.21597305
0.012355625,0.21061305207646672,0.2164073
0.018158125,0.2165458141067897,0.22025183
0.020579375,0.21951219512195128,0.22472154
0.05613,0.25708635464733026,0.26047415
0.04672875,0.25082399472643374,0.25053236
0.0171375,0.22050098879367175,0.22199233
0.027960625,0.23467369808833227,0.23326503
0.064443125,0.26203032300593276,0.26938125
0.047502499999999996,0.25016479894528676,0.25276434
0.05158,0.2607119314436388,0.25413236
0.038044375000000005,0.24950560316413978,0.24316095
0.026359375,0.23236651285431775,0.23183477
0.02718875,0.22907053394858273,0.23182654
0.045358749999999996,0.24719841793012526,0.25167564
0.044169375,0.2504943968358603,0.25140822
0.09245687500000001,0.2972972972972973,0.3026116
0.07173500000000001,0.27883981542518127,0.27575693
0.10504187499999999,0.3025708635464734,0.3106211
0.135265,0.32729070533948584,0.34822178
0.0968425,0.2903757415952538,0.30244085
0.06794,0.26697429136453527,0.2718043
0.03172125,0.22940013183915622,0.2380315
0.015015,0.21753460777851025,0.21892405
0.010833125,0.21094264996704024,0.21505423
0.013043125,0.21621621621621626,0.21924104
0.023151875,0.22148978246539225,0.22895645
0.035903125,0.23764007910349375,0.24035852
0.040456874999999996,0.24060646011865525,0.24600576
0.031138125,0.23895847066578776,0.24059442
0.029449375,0.23533289386947928,0.23562314
0.0233025,0.22544495715227425,0.22872968
0.072731875,0.27257745550428475,0.2767547
0.09577875,0.2999340804218853,0.2991051
0.042471875,0.24588002636783124,0.24603799
0.023853125,0.22742254449571525,0.22941884
0.045511249999999996,0.25214238628872776,0.25075996
0.0484725,0.25115359261700726,0.25248715
0.06172875,0.2696110744891233,0.26797795
0.06258875,0.2705998681608438,0.26927137
0.0984625,0.31344759393539884,0.30917212
0.112010625,0.30982201713909036,0.32459384
0.094656875,0.28905735003295985,0.30189517
0.095834375,0.3025708635464734,0.30031273
0.056249375000000004,0.2584047462096242,0.25902155
0.0240075,0.22478576137112724,0.2200837
0.013199375,0.20962425840474622,0.21284394
0.014628125,0.21489782465392218,0.21289954
0.0394775,0.22972972972972974,0.24035417
0.015023749999999999,0.21489782465392218,0.21515137
0.010148125,0.20995385629531976,0.20803776
0.026371250000000002,0.22577455504284774,0.22714107
0.015186250000000002,0.20599868160843773,0.20751977
0.02365875,0.2089650626235992,0.21347663
0.045079999999999995,0.22445616348055372,0.22525753
0.02181375,0.20863546473302572,0.21109809
0.02855,0.21456822676334875,0.21450327
0.071645625,0.23731048121292025,0.24215543
0.0244725,0.21226104152933425,0.2117338
0.027271250000000004,0.21489782465392218,0.21266297
0.021448125000000002,0.22544495715227425,0.225971
0.02871625,0.23764007910349375,0.22901952
0.03567,0.24093605800922874,0.23954642
0.049765,0.2448912326961108,0.25213185
0.045208125,0.24686882003955174,0.24732345
0.041015,0.24917600527356626,0.24632007
0.026163750000000003,0.23236651285431775,0.23063341
0.059341875,0.25510876730388926,0.26719692
0.042619375,0.24192485168094927,0.24615404
0.032641875,0.23302570863546476,0.233245
0.0260675,0.22709294660514176,0.22601846
0.015958125,0.21951219512195128,0.21580814
0.01024125,0.20995385629531976,0.21052119
0.010995000000000001,0.21061305207646672,0.20888965
0.010395,0.20962425840474622,0.21156994
0.015345000000000001,0.22017139090309823,0.21791402
0.0349975,0.21127224785761375,0.2189691
0.026345625,0.2116018457481872,0.21352224
0.033830624999999996,0.21588661832564274,0.21909912
0.057448125,0.22577455504284774,0.23367812
0.053360624999999995,0.22709294660514176,0.2306409
0.06733312500000001,0.23467369808833227,0.23862283
0.029206875,0.21588661832564274,0.2145826
0.04157,0.22379696769940677,0.22269195
0.044024999999999995,0.2554383651944628,0.24833415
0.037605,0.2504943968358603,0.24327359
0.028864374999999998,0.23895847066578776,0.23560147
0.02285875,0.22808174027686226,0.22817503
0.042356875,0.24620962425840479,0.24819233
0.1222875,0.30850362557679634,0.32644442
0.04068125,0.2432432432432433,0.24237674
0.04052625,0.24522083058668423,0.2444564
0.03745,0.24588002636783124,0.23834923
0.02182,0.22940013183915622,0.22104949
0.021384375,0.22643375082399475,0.22220717
0.01037375,0.2181938035596572,0.21112227
0.010759375,0.2198417930125247,0.21502201
0.010606250000000001,0.21786420566908377,0.21514288
0.012897500000000001,0.21786420566908377,0.21514723
0.016830625,0.22445616348055372,0.21978416
0.01604875,0.21226104152933425,0.20832244
0.01827,0.21127224785761375,0.2075663
0.02021,0.21292023731048126,0.20785716
0.013878125,0.21028345418589323,0.20647795
0.018370624999999998,0.2119314436387607,0.20865446
0.0282875,0.21753460777851025,0.21232271
0.024071875,0.21621621621621626,0.21102838
0.01325625,0.21061305207646672,0.20640908
0.012477499999999999,0.22116018457481876,0.21369787
0.01552125,0.2228081740276862,0.21602783
0.024760625,0.23665128543177325,0.22582752
0.01509625,0.2228081740276862,0.21603353
0.019453124999999998,0.22808174027686226,0.22045091
0.01189375,0.2181938035596572,0.21095128
0.013315625000000001,0.22050098879367175,0.21271773
0.012543750000000001,0.22083058668424524,0.21068074
0.013795625,0.21951219512195128,0.2122447
0.019675625,0.22379696769940677,0.22411148
0.024995625,0.23137771918259725,0.22490427
0.013001875,0.22148978246539225,0.21531397
0.009985625,0.21423862887277523,0.20627668
0.01012,0.2168754119973632,0.21384984
0.011211875,0.21918259723137773,0.21241543
0.01214875,0.21720500988793676,0.21060272
0.02346125,0.21423862887277523,0.20961438
0.0272175,0.21621621621621626,0.21237803
0.017836875,0.21259063941990772,0.20838735
0.0204925,0.21489782465392218,0.20952325
0.016254374999999998,0.2119314436387607,0.20872612
0.02724625,0.2165458141067897,0.21288237
0.016586875,0.21259063941990772,0.20723677
0.020550625,0.21555702043506925,0.21023883
0.019546875,0.22808174027686226,0.22157894
0.028849999999999997,0.24060646011865525,0.23228009
0.01816875,0.22709294660514176,0.22219536
0.022554374999999998,0.23203691496374426,0.2244921
0.015764375,0.22445616348055372,0.21721837
0.01340375,0.22313777191825976,0.21615523
0.012466874999999999,0.22148978246539225,0.21306434
0.015503125000000001,0.22445616348055372,0.21934962
0.02415125,0.23302570863546476,0.22679721
0.059866875,0.2999340804218853,0.314096
0.02410875,0.24456163480553728,0.24513386
0.030751875,0.25313117996044826,0.25242716
0.010645625,0.2181938035596572,0.22236894
0.011890000000000001,0.22478576137112724,0.22534294
0.010883125,0.22050098879367175,0.22190645
0.01373875,0.22676334871456824,0.22874379
0.033775,0.23698088332234676,0.23899795
0.030709375,0.2653263019116678,0.26532888
0.053938125,0.3108108108108108,0.3064523
0.049165625000000004,0.3029004614370468,0.30087754
0.06434875,0.34311140408701385,0.33262146
0.085995,0.3912326961107449,0.36916032
0.08400375,0.3681608437705999,0.3677539
0.03539125,0.2824653922214898,0.27251333
0.073000625,0.33882663150955833,0.34781736
0.10588375000000001,0.40936058009228743,0.39990997
0.10446312499999999,0.40606460118655247,0.39992228
0.069750625,0.34838497033618987,0.3408129
0.05923437499999999,0.32860909690177986,0.32457206
0.049605625,0.3061964403427818,0.29863143
0.04992875,0.30388925510876735,0.2997498
0.046079999999999996,0.2999340804218853,0.293487
0.055025625,0.31575477916941336,0.30525327
0.03833125,0.2768622280817403,0.2732029
0.0290375,0.2584047462096242,0.2533693
0.030755624999999998,0.24258404746209625,0.25428396
0.0163075,0.23401450230718526,0.23341748
0.011553125000000001,0.2228081740276862,0.22290893
0.011525625000000001,0.22247857613711275,0.22485965
0.025766875,0.24192485168094927,0.24482647
0.05546875,0.25972313777191824,0.25942653
0.03765375,0.27883981542518127,0.27539185
0.02990375,0.2702702702702703,0.2637019
0.055019375,0.31575477916941336,0.30688497
0.057391875,0.32069874752801586,0.32143852
0.073713125,0.3536585365853659,0.35130575
0.063061875,0.3338826631509558,0.3239127
0.07302125000000001,0.3500329597890574,0.35097042
0.08925999999999999,0.36058009228740934,0.37970987
0.08484125,0.3658536585365854,0.36608902
0.119975625,0.43078444297956503,0.4268234
0.11442250000000001,0.4199077125906395,0.4227772
0.094656875,0.41067897165458145,0.38531455
0.12089125,0.43770599868160853,0.43817607
0.12301124999999999,0.44528675016479896,0.44276127
0.099431875,0.41595253790375747,0.39777413
0.07765625000000001,0.34574818721160183,0.34546083
0.010394375,0.22940013183915622,0.22474593
0.01027625,0.22775214238628871,0.22238031
0.01066,0.23104812129202373,0.22476964
0.010689375,0.23203691496374426,0.22607368
0.01050875,0.22808174027686226,0.22526067
0.0107325,0.23137771918259725,0.22319
0.01262875,0.23137771918259725,0.22589788
0.020576875,0.22972972972972974,0.22669472
0.026085625,0.23467369808833227,0.23146525
0.026847500000000003,0.23698088332234676,0.23216774
0.04357,0.25708635464733026,0.25367448
0.020542499999999998,0.23566249176005274,0.22915533
0.056771875000000006,0.27389584706657877,0.25912386
0.032839375,0.24620962425840479,0.24080992
0.0478525,0.26005273566249176,0.25686345
0.033591875,0.2765326301911668,0.26653156
0.03234125,0.2765326301911668,0.26005358
0.022781875,0.2557679630850363,0.24565645
0.023255625,0.25708635464733026,0.24602625
0.022975625,0.2584047462096242,0.24912
0.037271874999999996,0.2758734344100198,0.27229652
0.017026875,0.24357284113381672,0.23302497
0.013086249999999999,0.23599208965062624,0.22608791
0.02844625,0.2636783124588003,0.25011796
0.037191875,0.2748846407382993,0.2626742
0.011354375,0.23401450230718526,0.2263924
0.018126875,0.24390243902439027,0.23557034
0.014328125,0.23796967699406726,0.22939965
0.012559375000000001,0.23434410019775873,0.22468515
0.010724375,0.23005932762030323,0.22248308
0.0176925,0.23961766644693477,0.23304582
0.017125625,0.23104812129202373,0.22457667
0.01799875,0.22643375082399475,0.22727062
0.019274375,0.23137771918259725,0.2271274
0.035069375,0.2448912326961108,0.24046369
0.03888,0.2528015820698748,0.2427483
0.039445,0.25214238628872776,0.24510062
0.0629025,0.27389584706657877,0.2660012
0.0390775,0.25214238628872776,0.24583477
0.0343325,0.2801582069874753,0.26615527
0.03854375,0.2824653922214898,0.27482316
0.045075625,0.28576137112722483,0.28523383
0.01942875,0.2537903757415953,0.23853491
0.029891875000000002,0.2689518787079763,0.2551004
0.027446875,0.2593935398813448,0.25163344
0.037445,0.2785102175346078,0.27293658
0.056756249999999994,0.31344759393539884,0.3021609
0.01846875,0.2432432432432433,0.23319134
0.084183125,0.3645352669742914,0.35877237
0.028620625,0.2584047462096242,0.25039726
0.018459999999999997,0.24818721160184581,0.23718996
0.013585625,0.23665128543177325,0.22385904
0.014419999999999999,0.23829927488464075,0.2315873
0.02074,0.24719841793012526,0.24192718
0.020801875,0.24752801582069875,0.24505618
0.0369275,0.2854317732366513,0.26976204
0.052105625,0.3187211601845748,0.30925992
0.12867875,0.43836519446275546,0.4521751
0.07388625,0.3688200395517469,0.35365418
0.085191875,0.3899143045484509,0.37479326
0.25392312499999997,0.7310481212920238,0.6825441
0.10002437500000001,0.4245220830586685,0.39428473
0.07174625,0.3737640079103494,0.3420742
0.0719775,0.36058009228740934,0.34384665
0.054352500000000005,0.3249835201054713,0.3082436
0.11540062499999999,0.43539881344759396,0.42541435
0.085636875,0.3724456163480554,0.3703084
0.15351625,0.49769281476598554,0.49866518
0.098161875,0.3932102834541859,0.38958853
0.193970625,0.5665787738958471,0.5844295
0.3043875,0.8256427158866184,0.86193573
0.18245687500000002,0.5428477257745551,0.565192
0.09756187499999999,0.3892551087673039,0.39035267
0.06676,0.3094924192485168,0.32473892
0.04635,0.26796308503625577,0.28554398
0.011734375,0.23269611074489124,0.22736044
0.01887125,0.24884640738299277,0.23764619
0.012911875,0.23566249176005274,0.2263529
0.029555625000000002,0.2656558998022413,0.25600222
0.0323775,0.2712590639419908,0.26659092
0.043865,0.29597890573500335,0.28498933
0.06834375000000001,0.3437705998681609,0.33973148
0.0873425,0.3773895847066579,0.3725285
0.095828125,0.3912326961107449,0.38237315
0.1364225,0.47857613711272246,0.47040996
0.070684375,0.3688200395517469,0.34263456
0.091530625,0.3991430454845089,0.3840434
0.06792812499999999,0.3500329597890574,0.3373912
0.0753125,0.36980883322346736,0.3524855
0.230078125,0.6865524060646013,0.6639308
0.135643125,0.49044166117336846,0.45284384
0.118646875,0.4396835860250494,0.42607898
0.087899375,0.3764007910349374,0.36856875
0.198116875,0.6331575477916942,0.59227526
0.188646875,0.5969017798286093,0.57194215
0.175233125,0.5629531970995386,0.53983474
0.04868375,0.2913645352669743,0.2830491
0.02424375,0.25609756097560976,0.2575527
0.022408125,0.24917600527356626,0.2490393
0.013243125,0.23500329597890574,0.23281352
0.011304375,0.22874093605800927,0.23199674
0.011324375000000001,0.22577455504284774,0.22371545
0.032193125,0.25148319050758083,0.2576913
0.044815625,0.28576137112722483,0.2899294
0.09109,0.3737640079103494,0.37905586
0.09709625,0.40276862228081745,0.39211312
0.18300624999999998,0.5767963085036256,0.59564143
0.174459375,0.5639419907712591,0.54463017
0.20078000000000001,0.6025049439683586,0.605036
0.087160625,0.3658536585365854,0.3694471
0.133654375,0.461107448912327,0.46027055
0.14549375,0.49538562953197096,0.4836881
0.206915625,0.6081081081081081,0.61684024
0.20987125,0.6384311140408703,0.6104264
0.2302225,0.6364535266974292,0.667592
0.165155,0.5537244561634806,0.5212117
0.110155,0.4317732366512855,0.41051275
0.108604375,0.4199077125906395,0.40943852
0.12248,0.449901120632828,0.44301778
0.079760625,0.39386947923533294,0.34589157
0.03808375,0.2775214238628873,0.26541966
0.0246575,0.2524719841793013,0.2525036
0.011762499999999999,0.22940013183915622,0.22662011
0.01352625,0.23500329597890574,0.23285672
0.01152875,0.23038892551087678,0.22618467
0.017575625,0.23632168754119975,0.23516102
0.030628125,0.26598549769281477,0.2565915
0.086189375,0.33981542518127883,0.3639417
0.23320875000000002,0.6588661832564272,0.65361196
0.198933125,0.6028345418589321,0.59108096
0.216349375,0.6301911667765328,0.6201481
0.23861500000000002,0.6502966381015163,0.68027407
0.137633125,0.47000659195781147,0.4745612
0.071905625,0.34838497033618987,0.34332004
0.12537625,0.4232036914963744,0.43639103
0.12049125000000001,0.479564930784443,0.44416308
0.12297,0.45253790375741604,0.43872106
0.176485,0.5438365194462755,0.54851216
0.15324,0.46077785102175356,0.5047815
0.393696875,1.0,1.0160177
0.255015,0.7188529993408043,0.72754335
0.105075,0.429466051417271,0.4055373
0.104846875,0.4116677653263019,0.39795685
0.062776875,0.3338826631509558,0.31576744
0.016143750000000002,0.23895847066578776,0.2395373
0.014090625,0.23632168754119975,0.23270614
0.014071875000000001,0.23203691496374426,0.22667146
0.016264375,0.23895847066578776,0.23591068
0.018099375,0.24423203691496376,0.24566826
0.0197025,0.24588002636783124,0.24362732
0.033441874999999996,0.26697429136453527,0.26547846
0.028445625000000002,0.2587343441001978,0.2603821
0.041258125,0.2762030323005933,0.2813789
0.0749875,0.34344100197758737,0.3475267
0.031535,0.2696110744891233,0.25933966
0.034505625,0.2752142386288728,0.26833206
0.08284625,0.34937376400791037,0.354648
0.055579375,0.2936717205009888,0.29683265
0.06574125,0.31938035596572184,0.31944188
0.029173125,0.26796308503625577,0.2549678
0.041499375,0.29433091628213587,0.28024346
0.044035000000000005,0.2860909690177983,0.29237294
0.081989375,0.37211601845748193,0.36103103
0.032655,0.2732366512854318,0.26269397
0.082158125,0.3595912986156889,0.35627398
0.06877187500000001,0.32630191166776534,0.33616564
0.120396875,0.44693473961766644,0.4387069
0.0563375,0.3160843770599869,0.32322103
0.02117,0.2528015820698748,0.25405478
0.0162325,0.24423203691496376,0.24118795
0.011558124999999999,0.23104812129202373,0.22819643
0.014706875,0.23961766644693477,0.23683439
0.0307975,0.2528015820698748,0.26259246
0.02498,0.25181278839815424,0.24561861
0.03312,0.27191825972313777,0.2633005
0.027283750000000002,0.2544495715227423,0.2552175
0.0556425,0.3101516150296639,0.30220348
0.07385749999999999,0.34113381674357285,0.33445054
0.036690625,0.2811470006591958,0.26954108
0.05299625,0.3045484508899143,0.30171177
0.15210375,0.5023071852340145,0.49489877
0.038495,0.2798286090969018,0.27419436
0.029476875000000003,0.2696110744891233,0.25419432
0.036391875000000004,0.2699406723796968,0.266272
0.053869375,0.30487804878048785,0.30273172
0.074256875,0.35069215557020433,0.34516028
0.0520725,0.3058668424522083,0.3048769
0.10061562500000001,0.3856295319709954,0.3901222
0.172820625,0.5458141067897165,0.5372302
0.135800625,0.4561634805537245,0.46213415
0.140655,0.49110085695451555,0.46143717
0.026369375,0.2636783124588003,0.25612107
0.02582375,0.25477916941331574,0.24773683
0.017708124999999998,0.24093605800922874,0.23121384
0.011364375,0.22709294660514176,0.22433622
0.010664375,0.22808174027686226,0.22202778
0.01112375,0.22379696769940677,0.22315213
0.013000624999999998,0.23302570863546476,0.22750098
0.022724374999999998,0.25181278839815424,0.24434511
0.0418775,0.25115359261700726,0.2486093
0.038285,0.28378378378378377,0.27371883
0.03187875,0.2712590639419908,0.2604102
0.05439375,0.3160843770599869,0.30231196
0.032950625,0.2686222808174028,0.26476732
0.181835625,0.5678971654581412,0.54614884
0.159824375,0.5095583388266315,0.5027945
0.08119875,0.3691496374423204,0.36511275
0.07178,0.3233355306526039,0.34510902
0.13765687499999998,0.468358602504944,0.46636316
0.18779875,0.6107448912326962,0.57368714
0.071125625,0.34245220830586687,0.33137286
0.042859999999999995,0.30850362557679634,0.28616133
0.06200375,0.3292682926829269,0.3200273
0.162035625,0.512524719841793,0.51177734
0.18512,0.5919578114700067,0.55490637
0.07622875,0.35695451549110085,0.3385737
0.014496875000000001,0.24851680949241925,0.22952382
0.013031875000000002,0.23269611074489124,0.22892985
0.013788749999999999,0.23170731707317074,0.22769247
0.0141125,0.23038892551087678,0.22681549
0.013799375,0.22610415293342123,0.22539344
0.020405,0.23961766644693477,0.23792662
0.054415000000000005,0.3108108108108108,0.29949927
0.0478675,0.2633487145682268,0.25341558
0.061398125000000005,0.32564271588661836,0.31826815
0.10128,0.3872775214238629,0.38739163
0.0670125,0.34475939353988133,0.3278006
0.063760625,0.32069874752801586,0.3195827
0.189015625,0.5599868160843772,0.57959354
0.081751875,0.40936058009228743,0.35187748
0.03432625,0.2821357943309163,0.26810235
0.046573125,0.2963085036255768,0.29619768
0.36458375,0.8371786420566909,0.96371436
0.325103125,0.983520105471325,0.8435185
0.056166249999999994,0.31575477916941336,0.3186379
0.0662475,0.3470665787738959,0.32885823
0.082053125,0.3427818061964404,0.36603996
0.258715625,0.6384311140408703,0.7317384
0.279505625,0.8668424522083059,0.76513463
0.20716625,0.5609756097560976,0.592611
0.018329375000000002,0.22610415293342123,0.23270936
0.01849125,0.22181938035596574,0.23005448
0.010805625000000001,0.21852340145023072,0.21736231
0.010000625,0.21753460777851025,0.21824494
0.00999125,0.21621621621621626,0.21459053
0.010281875,0.21621621621621626,0.21773204
0.018074375,0.23335530652603825,0.23165086
0.02094,0.22181938035596574,0.22370817
0.013871875,0.21259063941990772,0.2164447
0.012728125000000002,0.21390903098220174,0.21730037
0.021831875,0.22643375082399475,0.22690341
0.016497500000000002,0.22083058668424524,0.21898566
0.013489375000000001,0.2198417930125247,0.21931434
0.013565625000000001,0.22148978246539225,0.21831696
0.0116925,0.21423862887277523,0.21270674
0.010925,0.22445616348055372,0.21851954
0.0111775,0.2228081740276862,0.22195141
0.016444375,0.23401450230718526,0.23035918
0.028651875,0.2541199736321688,0.2521372
0.03429375,0.2653263019116678,0.2613794
0.026935625,0.2541199736321688,0.25162828
0.017913125,0.23599208965062624,0.23203735
0.036781875000000006,0.26170072511535925,0.2625441
0.017218749999999998,0.23203691496374426,0.23372273
0.01808125,0.23335530652603825,0.22993658
0.012273125,0.21885299934080427,0.2214447
0.0158175,0.23071852340145024,0.22690783
0.010328750000000001,0.21852340145023072,0.2169866
0.0100225,0.2168754119973632,0.21491897
0.010555625,0.2181938035596572,0.2192513
0.014713124999999999,0.22676334871456824,0.22623415
0.02034,0.22214897824653926,0.22129548
0.028710625,0.22972972972972974,0.23250817
0.013610625000000001,0.21555702043506925,0.2187971
0.014451249999999999,0.21720500988793676,0.21614425
0.020620625,0.22083058668424524,0.22219287
0.028880625,0.23533289386947928,0.2313623
0.026053125,0.22808174027686226,0.22813505
0.013956874999999999,0.22116018457481876,0.21779104
0.012056250000000001,0.22808174027686226,0.22528856
0.018188125,0.24126565589980226,0.23561928
0.0138575,0.23005932762030323,0.22860445
0.021354375000000002,0.24423203691496376,0.2394601
0.033889375,0.2682926829268293,0.26425803
0.04007625,0.2745550428477258,0.2726788
0.039552500000000004,0.2798286090969018,0.2808945
0.036515,0.2682926829268293,0.269918
0.027976875000000002,0.25115359261700726,0.2527672
0.01778625,0.23731048121292025,0.23908013
0.017050000000000003,0.23862887277521427,0.24210684
0.016644375,0.23731048121292025,0.23887914
0.015944375,0.23829927488464075,0.2368427
0.01168,0.22676334871456824,0.22753993
0.014769375000000001,0.23302570863546476,0.23289625
0.0221525,0.24686882003955174,0.24742253
0.023463125,0.22742254449571525,0.23061845
0.011246250000000001,0.21423862887277523,0.21526468
0.012286875,0.21753460777851025,0.21555683
0.012524374999999999,0.21786420566908377,0.21679908
0.012640624999999999,0.2168754119973632,0.2161063
0.0192475,0.22676334871456824,0.22369081
0.017029375,0.22742254449571525,0.22050075
0.011237500000000001,0.21588661832564274,0.21330653
0.0119025,0.22544495715227425,0.21605764
0.0115425,0.22346736980883322,0.22017656
0.011560625,0.22874093605800927,0.22194423
0.015410625,0.23533289386947928,0.23077838
0.0276175,0.25510876730388926,0.24819759
0.012155625,0.22940013183915622,0.22514756
0.0149975,0.23467369808833227,0.23256771
0.011005,0.22775214238628871,0.22388582
0.015750624999999997,0.23434410019775873,0.22979058
0.0110025,0.22116018457481876,0.21774752
0.01014375,0.2168754119973632,0.21496624
0.0100475,0.22017139090309823,0.21798189
0.0100275,0.21951219512195128,0.21627018
0.010486249999999999,0.22148978246539225,0.22199243
0.01027375,0.22544495715227425,0.22108874
0.013819999999999999,0.22808174027686226,0.2259228
0.01109625,0.21588661832564274,0.21321699
0.011004375,0.21259063941990772,0.21237479
0.011365625,0.21292023731048126,0.21167554
0.012428125,0.2168754119973632,0.21909302
0.012445000000000001,0.21753460777851025,0.21175256
0.012618750000000001,0.22148978246539225,0.2173311
0.02142875,0.22972972972972974,0.22743884
0.020364375,0.22775214238628871,0.2280728
0.02147,0.2432432432432433,0.2417821
0.011853125,0.22972972972972974,0.22238722
0.017245,0.23862887277521427,0.23304647
0.04269875,0.2752142386288728,0.28100982
0.060395624999999994,0.31344759393539884,0.31093284
0.058589375,0.31674357284113386,0.30922282
0.01857375,0.24192485168094927,0.23835929
0.019598125,0.2432432432432433,0.24032325
0.02851125,0.25016479894528676,0.26084682
0.018294374999999998,0.22676334871456824,0.23766585
0.018770625,0.22676334871456824,0.23818958
0.01586,0.22083058668424524,0.2326125
0.01189125,0.21489782465392218,0.2263032
0.010406875,0.21292023731048126,0.21884947
0.011075625,0.21357943309162822,0.22580582
0.027806249999999998,0.23994726433750824,0.25111848
0.01897625,0.23137771918259725,0.23675747
0.01648625,0.22412656558998023,0.23250689
0.01612875,0.23203691496374426,0.23345101
0.015065,0.22775214238628871,0.22962736
0.024716250000000002,0.22808174027686226,0.22991267
0.031505,0.23302570863546476,0.23862807
0.025814999999999998,0.22676334871456824,0.23079628
0.016714375,0.23170731707317074,0.23180257
0.016393750000000002,0.22742254449571525,0.23506472
0.014220625,0.22874093605800927,0.23112592
0.016180625,0.22709294660514176,0.2309756
0.028561874999999997,0.24818721160184581,0.25225678
0.030339375000000002,0.25016479894528676,0.25667673
0.031001875,0.2537903757415953,0.26158512
0.03272,0.25082399472643374,0.26329458
0.037310625,0.25972313777191824,0.27145997
0.021543125,0.23632168754119975,0.2414944
0.02023625,0.23302570863546476,0.2390698
0.016517499999999997,0.22478576137112724,0.23421155
0.03265,0.23994726433750824,0.25615373
0.01363875,0.22116018457481876,0.22590092
0.010529375,0.21489782465392218,0.22095919
0.010741249999999999,0.21226104152933425,0.21945792
0.01294375,0.21852340145023072,0.22688852
0.014548125,0.21885299934080427,0.22769192
0.01510875,0.2228081740276862,0.23000193
0.01356125,0.22181938035596574,0.22859615
0.012419375,0.22313777191825976,0.22570166
0.01980125,0.22511535926170073,0.22565189
0.025898125,0.23203691496374426,0.23204547
0.02604875,0.23269611074489124,0.23402059
0.0213125,0.24159525379037575,0.24623142
0.014178125,0.22742254449571525,0.22983104
0.0200325,0.23368490441661177,0.23769864
0.021255625,0.23038892551087678,0.23874526
0.021614374999999998,0.23731048121292025,0.24223723
0.06681000000000001,0.3127883981542518,0.3272794
0.06543625,0.31443638760711934,0.32005256
0.036462499999999995,0.2613711272247858,0.26853234
0.03624125,0.26301911667765326,0.2683927
0.038595625,0.2498352010547133,0.27353224
0.024170625,0.2448912326961108,0.24045056
0.011243125,0.22346736980883322,0.22259775
0.010374999999999999,0.21555702043506925,0.21624564
0.010251875,0.21720500988793676,0.21486865
0.010276875000000001,0.2168754119973632,0.21620157
0.0122025,0.22181938035596574,0.22260728
0.021048749999999998,0.23895847066578776,0.2413645
0.050429999999999996,0.29762689518787083,0.29568845
0.05331,0.29597890573500335,0.30080444
0.034473125,0.2649967040210943,0.26701197
0.036845625,0.27224785761371134,0.27266946
0.029509999999999998,0.2640079103493738,0.25915343
0.044661875000000004,0.2949901120632828,0.28391418
0.036690625,0.27191825972313777,0.26982057
0.084273125,0.34146341463414637,0.36545393
0.0502875,0.30355965721819383,0.29928976
0.054334375000000004,0.30158206987475283,0.3042772
0.042885625,0.29927488464073837,0.28380877
0.0718675,0.34212261041529335,0.3404673
0.052600625,0.3081740276862228,0.3070717
0.053104375,0.30982201713909036,0.29873383
0.085456875,0.33948582729070537,0.35751995
0.057024375,0.2986156888595913,0.31280583
0.041485,0.2893869479235333,0.27489525
0.016066875,0.23269611074489124,0.23249061
0.027008749999999998,0.2528015820698748,0.24634795
0.0110175,0.22346736980883322,0.22003964
0.011275,0.22148978246539225,0.22205861
0.011200625,0.22083058668424524,0.22345416
0.014694375,0.23071852340145024,0.22963917
0.017951875,0.23434410019775873,0.23426454
0.045865,0.28905735003295985,0.2880887
0.053361250000000006,0.2996044825313118,0.3026645
0.050950625000000006,0.29400131839156235,0.29771382
0.057272500000000004,0.3111404087013843,0.31116357
0.06230875,0.2913645352669743,0.31555703
0.075563125,0.35464733025708634,0.3446783
0.05297625,0.2811470006591958,0.30070913
0.073370625,0.31179960448253136,0.3388679
0.045965624999999996,0.2903757415952538,0.28915387
0.067521875,0.3450889914304549,0.32089457
0.04842125,0.2982860909690178,0.2930069
0.106011875,0.4179301252471984,0.39866653
0.05405,0.3154251812788398,0.2992554
0.04664125,0.2887277521423863,0.29077324
0.048223749999999996,0.2969676994067238,0.29073897
0.07573437499999999,0.33124588002636784,0.34131864
0.04850375,0.2920237310481213,0.28536552
0.010500625,0.22346736980883322,0.22255316
0.010554375000000001,0.22214897824653926,0.22198881
0.010148125,0.2168754119973632,0.21660435
0.010149374999999999,0.21885299934080427,0.21763231
0.010007499999999999,0.21423862887277523,0.21707654
0.01074375,0.21918259723137773,0.22097664
0.013155,0.22511535926170073,0.22503915
0.028725,0.2603823335530653,0.2551956
0.019341249999999997,0.24225444957152276,0.23942484
0.028595,0.2584047462096242,0.259241
0.042713125000000005,0.29169413315754783,0.28122607
0.030346875000000002,0.2603823335530653,0.25919357
0.05783625,0.31179960448253136,0.30655885
0.025053750000000003,0.26235992089650634,0.25142312
0.020964375,0.24950560316413978,0.2431725
0.02728,0.2603823335530653,0.25306648
0.017208124999999998,0.24192485168094927,0.23636894
0.023139375,0.25016479894528676,0.24404754
0.017583750000000002,0.23665128543177325,0.23296309
0.019606875000000003,0.24225444957152276,0.23874009
0.024829375,0.24785761371127227,0.24123947
0.024945625,0.24917600527356626,0.2432832
0.01926125,0.23961766644693477,0.23059529
0.014139375000000001,0.22742254449571525,0.22785914
0.011564375,0.2228081740276862,0.22320773
0.013508125000000001,0.22907053394858273,0.22592936
0.01239875,0.22841133816743572,0.23005264
0.01027375,0.22247857613711275,0.22227626
0.010444375,0.22148978246539225,0.2233886
0.0103175,0.22247857613711275,0.22042966
0.013468749999999998,0.22544495715227425,0.22624764
0.0325275,0.2689518787079763,0.26139933
0.0492125,0.2969676994067238,0.28141
0.045739999999999996,0.2920237310481213,0.28434363
0.050939374999999995,0.30158206987475283,0.30128956
0.025415624999999997,0.25708635464733026,0.24867126
0.0586025,0.2933421226104153,0.30193764
0.0299025,0.2603823335530653,0.25293028
0.01760375,0.2432432432432433,0.23692054
0.026533125,0.25675675675675674,0.24906377
0.023199375,0.25313117996044826,0.24787544
0.0404825,0.2794990112063283,0.27546182
0.0209325,0.24159525379037575,0.24413128
0.013864375000000002,0.22907053394858273,0.2283315
0.019551875,0.23829927488464075,0.23492539
0.017655625,0.24027686222808178,0.23047405
0.015619375,0.23137771918259725,0.22699803
0.010171875,0.22412656558998023,0.22149363
0.0122425,0.22643375082399475,0.2224649
0.010104375,0.2228081740276862,0.22045036
0.02737625,0.2504943968358603,0.24740241
0.01092625,0.22643375082399475,0.22325821
0.01479125,0.21918259723137773,0.22572152
0.01018,0.22544495715227425,0.21485887
0.010255,0.22116018457481876,0.21877448
0.012045625,0.22412656558998023,0.2204824
0.012724375,0.22972972972972974,0.22173712
0.013718749999999998,0.22907053394858273,0.22530721
0.018779999999999998,0.23961766644693477,0.23388146
0.0371,0.2528015820698748,0.25994822
0.010761875,0.22742254449571525,0.21944705
0.020733750000000002,0.24060646011865525,0.2325618
0.01646125,0.23599208965062624,0.23106942
0.0108225,0.22841133816743572,0.22243653
0.014631250000000002,0.23203691496374426,0.22753626
0.016459375000000002,0.23467369808833227,0.2289617
0.018661249999999997,0.23203691496374426,0.23123302
0.011304375,0.22775214238628871,0.22002947
0.012722500000000001,0.22709294660514176,0.21931769
0.010679375000000001,0.22050098879367175,0.21479304
0.010124375,0.2198417930125247,0.21529533
0.01290125,0.22643375082399475,0.22213036
0.013016875,0.22775214238628871,0.223573
0.017783125,0.23698088332234676,0.23371063
0.02258125,0.24752801582069875,0.23993896
0.016180625,0.23566249176005274,0.23574696
0.0111825,0.22940013183915622,0.22591025
0.015793124999999998,0.23665128543177325,0.23096064
0.0168225,0.23467369808833227,0.23211639
0.012870000000000001,0.23302570863546476,0.22687873
0.01212875,0.22577455504284774,0.22519742
0.012113124999999999,0.22775214238628871,0.21830045
0.014876249999999999,0.23236651285431775,0.22368287
0.013440625000000001,0.23104812129202373,0.22585429
0.02379,0.24917600527356626,0.23920323
0.024265625,0.24357284113381672,0.2439733
0.011560625,0.23104812129202373,0.22351436
0.01933,0.23698088332234676,0.23620689
0.012880625000000001,0.23104812129202373,0.2248027
0.020123125,0.24027686222808178,0.23616812
0.024326875,0.23764007910349375,0.23948549
0.014203750000000001,0.23038892551087678,0.22293562
0.02238875,0.23928806855636123,0.23853353
0.022565625,0.25148319050758083,0.24191435
0.0164275,0.23500329597890574,0.22784466
0.0133825,0.23104812129202373,0.222054
0.031883125,0.25807514831905076,0.25378963
0.01874125,0.24093605800922874,0.22882247
0.010111249999999999,0.22116018457481876,0.21695964
0.010185625,0.2168754119973632,0.21552154
0.010687499999999999,0.22116018457481876,0.21771853
0.012016875,0.2228081740276862,0.22193433
0.019289999999999998,0.24159525379037575,0.23359114
0.024555,0.22940013183915622,0.22932698
0.02539375,0.23368490441661177,0.22995614
0.017233125,0.22577455504284774,0.22271207
0.026368125,0.23632168754119975,0.23343141
0.032513125,0.24357284113381672,0.23778221
0.037928125,0.24752801582069875,0.24475445
0.0223775,0.23269611074489124,0.22832644
0.037125000000000005,0.24917600527356626,0.24185146
0.017066249999999998,0.23961766644693477,0.232432
0.029101250000000002,0.2603823335530653,0.25293544
0.02488625,0.2603823335530653,0.24900645
0.019524375,0.24917600527356626,0.24012907
0.021060000000000002,0.24555042847725778,0.24224147
0.0179975,0.2448912326961108,0.23731859
0.015739375,0.23566249176005274,0.22896215
0.0169275,0.23961766644693477,0.23314628
0.01623875,0.23665128543177325,0.2276369
0.013218125,0.22709294660514176,0.2254264
0.014499999999999999,0.23071852340145024,0.22059695
0.011838125,0.22181938035596574,0.21891381
0.010150000000000001,0.22214897824653926,0.21790552
0.010141875,0.21786420566908377,0.21574749
0.015393124999999999,0.23236651285431775,0.22723515
0.018696874999999998,0.24225444957152276,0.2284076
0.03454125,0.23698088332234676,0.23914264
0.035528125,0.2432432432432433,0.23976305
0.043262499999999995,0.2498352010547133,0.24510106
0.0486625,0.2577455504284773,0.25146502
0.076375,0.29070533948582733,0.27960062
0.051468124999999997,0.2649967040210943,0.254916
0.029515625,0.24225444957152276,0.23366548
0.021554999999999998,0.23005932762030323,0.22554608
0.025240000000000002,0.25477916941331574,0.24406278
0.05427562500000001,0.3121292023731048,0.29674992
0.02142125,0.25082399472643374,0.24332494
0.04480125,0.2963085036255768,0.28317145
0.04483875,0.2986156888595913,0.2842227
0.04782,0.3042188529993408,0.2889719
0.03370125,0.27554383651944625,0.25942597
0.059588125000000006,0.30883322346736986,0.30762136
0.167108125,0.5563612392880687,0.48777914
0.017946875,0.21786420566908377,0.21912055
0.010236249999999999,0.21226104152933425,0.21277663
0.0104,0.21390903098220174,0.21219605
0.01022375,0.2116018457481872,0.2132216
0.01034625,0.21259063941990772,0.2127025
0.010269375,0.21423862887277523,0.21461344
0.010115,0.2089650626235992,0.20965242
0.010481250000000001,0.2020435069215557,0.20298839
0.010724375,0.2010547132498352,0.2050311
0.010714999999999999,0.2050098879367172,0.20503673
0.0106725,0.20468029004614371,0.20588315
0.010653125,0.20435069215557022,0.20554419
0.010455,0.20566908371786422,0.20517753
0.013808125,0.2040210942649967,0.20553145
0.010595,0.20566908371786422,0.20505768
0.010586874999999999,0.21028345418589323,0.2107307
0.0106675,0.21292023731048126,0.20867904
0.01077875,0.21061305207646672,0.21020494
0.010566875,0.21061305207646672,0.20886351
0.010440625,0.21259063941990772,0.2108932
0.0103,0.20599868160843773,0.20773287
0.010245,0.21094264996704024,0.2098478
0.010105,0.2089650626235992,0.2075063
0.0099925,0.21061305207646672,0.20854513
0.010123749999999999,0.20929466051417273,0.2094924
0.01021875,0.20962425840474622,0.20984964
0.0101125,0.2116018457481872,0.2093335
0.009956875,0.20599868160843773,0.20832844
0.009966875,0.21061305207646672,0.20867857
0.009999375000000001,0.2089650626235992,0.21179678
0.0101075,0.2089650626235992,0.20713456
0.0105875,0.20369149637442324,0.20460376
0.010701875,0.20237310481212922,0.20474818
0.013249374999999999,0.20599868160843773,0.20578131
0.011461875,0.20237310481212922,0.20495741
0.010780625,0.20566908371786422,0.20372623
0.01094,0.2040210942649967,0.20613356
0.010526875,0.20533948582729072,0.20562665
0.010579375,0.20566908371786422,0.20525075
0.010598125,0.2119314436387607,0.21216705
0.01068625,0.21226104152933425,0.2111933
0.01079875,0.2089650626235992,0.21256205
0.010651875,0.21094264996704024,0.20817886
0.010526875,0.21061305207646672,0.20934781
0.010426874999999999,0.2116018457481872,0.20940164
0.010246874999999999,0.21061305207646672,0.21005332
0.01009,0.20797626895187873,0.20944208
0.009990625,0.20731707317073172,0.20845771
0.03234625,0.2851021753460778,0.2600146
0.0133575,0.23566249176005274,0.22657497
0.021089375,0.2541199736321688,0.23490275
0.01302625,0.23632168754119975,0.22544894
0.012705,0.23269611074489124,0.22137997
0.015849375,0.2448912326961108,0.23118557
0.042818125,0.28279499011206327,0.27964687
0.04409375,0.3012524719841793,0.2834205
0.050760000000000007,0.31641397495056034,0.30723107
0.036235,0.2963085036255768,0.2736486
0.050903750000000005,0.31740276862228084,0.30833012
0.037886249999999996,0.30652603823335534,0.27407324
0.032179374999999996,0.28905735003295985,0.2663386
0.072085625,0.3500329597890574,0.34979612
0.028852499999999996,0.2808174027686223,0.2591332
0.038430625,0.2969676994067238,0.27814063
0.031243125,0.28378378378378377,0.26322228
0.050798125000000006,0.3266315095583388,0.30482307
0.040676875,0.30158206987475283,0.2836107
0.04391125,0.30158206987475283,0.28463978
0.0570125,0.3160843770599869,0.312816
0.043853125,0.29400131839156235,0.29492736
0.03952875,0.28971654581410683,0.27527118
0.087405625,0.3833223467369809,0.35503614
0.036404375,0.2794990112063283,0.26022384
0.050734999999999995,0.29663810151615033,0.2716187
0.01954125,0.25115359261700726,0.2366053
0.012981875,0.23665128543177325,0.22728583
0.0163575,0.24291364535266977,0.23036177
0.014155000000000001,0.23764007910349375,0.22859235
0.028678125,0.2699406723796968,0.2540128
0.032594374999999995,0.2785102175346078,0.26119807
0.05540874999999999,0.32762030323005936,0.3120171
0.06576875,0.3536585365853659,0.33529603
0.075080625,0.3717864205669084,0.34550652
0.04756125,0.3230059327620303,0.29042235
0.120206875,0.47000659195781147,0.42662272
0.0256375,0.2745550428477258,0.2551846
0.025094375000000002,0.2715886618325643,0.2551522
0.051953125,0.32069874752801586,0.30252832
0.05036375,0.31938035596572184,0.30058762
0.046531875,0.3108108108108108,0.28902102
0.05465375,0.32860909690177986,0.30812782
0.09719625,0.3994726433750824,0.38313222
0.1269525,0.46868820039551745,0.44107738
0.052579375,0.31773236651285436,0.29824924
0.047886875,0.3094924192485168,0.28590363
0.040325625,0.2874093605800923,0.278029
0.012015625,0.2017139090309822,0.2132614
0.009980625,0.1967699406723797,0.2087024
0.010004375,0.1984179301252472,0.20853166
0.009965625,0.19940672379696772,0.2056537
0.011730625,0.19940672379696772,0.20772281
0.01005875,0.19907712590639423,0.20708552
0.0111375,0.1977587343441002,0.20821533
0.013093125,0.1921555702043507,0.20761904
0.021859375,0.19940672379696772,0.20934586
0.021388125,0.2000659195781147,0.21039192
0.016795625,0.1977587343441002,0.20904689
0.022146875,0.2020435069215557,0.20969923
0.026889999999999997,0.20303230059327623,0.21236639
0.03086625,0.20665787738958474,0.21511777
0.019071875,0.19940672379696772,0.20916988
0.031398749999999996,0.22148978246539225,0.23351802
0.0246375,0.2168754119973632,0.22683609
0.0176575,0.2116018457481872,0.22263691
0.018419374999999998,0.21094264996704024,0.21978194
0.015240624999999999,0.20962425840474622,0.21745935
0.0196175,0.21259063941990772,0.22248502
0.016555624999999997,0.20830586684245223,0.21818806
0.019271875,0.20995385629531976,0.2223152
0.014606250000000001,0.20731707317073172,0.21519229
0.010160625,0.2000659195781147,0.20702441
0.0103175,0.1987475280158207,0.2061077
0.010280625,0.20072511535926174,0.20944078
0.010181875,0.19907712590639423,0.2079001
0.010034999999999999,0.2003955174686882,0.2080037
0.012894375,0.2017139090309822,0.21119034
0.014783750000000002,0.20533948582729072,0.21521185
0.0166125,0.19644034278180622,0.20777518
0.018492500000000002,0.19808833223467373,0.20854053
0.018111875,0.19808833223467373,0.2093177
0.025366875,0.20072511535926174,0.21219115
0.023323125,0.20369149637442324,0.20975149
0.085889375,0.22907053394858273,0.24546497
0.053694375,0.2181938035596572,0.22543888
0.03098625,0.20830586684245223,0.21224415
0.013600000000000001,0.2050098879367172,0.21459892
0.030451875,0.22511535926170073,0.23227483
0.03345,0.22742254449571525,0.23667991
0.036641875000000004,0.22940013183915622,0.23878476
0.0775975,0.26763348714568225,0.2747987
0.051782499999999995,0.2498352010547133,0.24843368
0.026686875,0.22050098879367175,0.22764789
0.058682500000000005,0.2432432432432433,0.26020038
0.014893124999999998,0.20632827949901122,0.21519884
0.013900000000000001,0.20995385629531976,0.21441622
0.01119,0.2069874752801582,0.20837867
0.011209375,0.20632827949901122,0.21138847
0.010388125,0.20599868160843773,0.2088878
0.0102125,0.20237310481212922,0.2101078
0.01024125,0.20468029004614371,0.210362
0.01101125,0.2033618984838497,0.21212327
0.0376125,0.22313777191825976,0.23779808
0.054079375,0.24357284113381672,0.24813259
0.029732500000000002,0.22841133816743572,0.2322238
0.028109375,0.22907053394858273,0.23040691
0.037951875,0.23895847066578776,0.24145968
0.039885625,0.23994726433750824,0.24180944
0.038655,0.21852340145023072,0.22237098
0.02855875,0.2116018457481872,0.21503145
0.038997500000000004,0.24192485168094927,0.24367525
0.024754375000000002,0.22709294660514176,0.22958837
0.026813125,0.22808174027686226,0.23316708
0.037885,0.23764007910349375,0.24275587
0.045408125,0.24423203691496376,0.24997106
0.046578125,0.24884640738299277,0.24978629
0.03574625,0.23500329597890574,0.23860759
0.0301075,0.22313777191825976,0.23043276
0.07860625,0.27389584706657877,0.28278753
0.014639375,0.22017139090309823,0.21988101
0.01053875,0.20533948582729072,0.20938659
0.010425,0.20665787738958474,0.21000513
0.011660624999999999,0.20665787738958474,0.20921919
0.011057500000000001,0.20566908371786422,0.212476
0.010619375,0.20435069215557022,0.20701572
0.011896875,0.20764667106130522,0.21029958
0.018775625,0.21390903098220174,0.22143564
0.019764999999999998,0.21753460777851025,0.22147682
0.017596875,0.21621621621621626,0.2206133
0.025345,0.22247857613711275,0.2278309
0.0768625,0.28576137112722483,0.28187564
0.056657500000000006,0.25708635464733026,0.25368723
0.04285875,0.21588661832564274,0.22335663
0.07105937500000001,0.23533289386947928,0.23969537
0.022451875,0.22214897824653926,0.22635262
0.021249999999999998,0.22313777191825976,0.22450982
0.045233125,0.24357284113381672,0.25005627
0.040421875,0.24291364535266977,0.24527779
0.08872375,0.28378378378378377,0.29292843
0.07847625,0.2758734344100198,0.28088516
0.03182125,0.2504943968358603,0.236356
0.043861875,0.24225444957152276,0.2463089
0.02945125,0.23038892551087678,0.2309181
0.040136875,0.24390243902439027,0.24192016
0.016030625,0.22346736980883322,0.2184071
0.01231875,0.2165458141067897,0.2147439
0.011434999999999999,0.21753460777851025,0.2142031
0.010525,0.21127224785761375,0.2127484
0.01119125,0.21357943309162822,0.21030411
0.01778,0.21918259723137773,0.21941905
0.020915625,0.22577455504284774,0.2233969
0.02258625,0.23104812129202373,0.2254264
0.019163125,0.22610415293342123,0.22191754
0.018286875,0.22478576137112724,0.22253422
0.01979,0.22841133816743572,0.22383699
0.03926625,0.22544495715227425,0.21956143
0.044568125,0.22742254449571525,0.22142734
0.038870625,0.22544495715227425,0.21791779
0.01707,0.22511535926170073,0.2201449
0.022489375,0.22775214238628871,0.22222242
0.019671875,0.22907053394858273,0.22332074
0.03722375,0.2448912326961108,0.2409728
0.071825,0.2758734344100198,0.27494016
0.031185,0.24159525379037575,0.23808376
0.058421875,0.26005273566249176,0.26215473
0.06603875000000001,0.2785102175346078,0.2708793
0.025563750000000003,0.23038892551087678,0.22866403
0.051128125,0.26203032300593276,0.2532911
0.022248125,0.22116018457481876,0.22496188
0.015479375,0.22610415293342123,0.21476975
0.012925,0.21390903098220174,0.21521823
0.011938124999999999,0.21720500988793676,0.21217573
0.012226875,0.21621621621621626,0.21309231
0.017938125,0.21951219512195128,0.21798113
0.017007500000000002,0.22346736980883322,0.21895331
0.027676250000000003,0.23335530652603825,0.23038189
0.015389375,0.22313777191825976,0.2175359
0.024358750000000002,0.22841133816743572,0.2285005
0.022969375,0.23434410019775873,0.22627756
0.039685625,0.22808174027686226,0.2213554
0.019870625,0.21423862887277523,0.20991807
0.061833125,0.24423203691496376,0.23457359
0.028578125,0.23104812129202373,0.23082188
0.035049375,0.24225444957152276,0.23852126
0.0256125,0.23533289386947928,0.22865117
0.087580625,0.2794990112063283,0.29268262
0.06684124999999999,0.2801582069874753,0.27322134
0.0901825,0.2946605141727093,0.2917697
0.097399375,0.3127883981542518,0.30304646
0.0527525,0.2699406723796968,0.25821096
0.053083124999999995,0.2603823335530653,0.25603327
0.04292375,0.2804878048780488,0.27738783
0.038218125,0.2574159525379038,0.26644236
0.022815625,0.24192485168094927,0.24006185
0.011824375,0.22313777191825976,0.22248945
0.011421249999999999,0.22116018457481876,0.22494933
0.019003125000000003,0.23731048121292025,0.2340266
0.044885625,0.2504943968358603,0.27844515
0.0506675,0.2498352010547133,0.25850254
0.04913375,0.2969676994067238,0.30388024
0.075314375,0.3467369808833224,0.35339278
0.058775625,0.3289386947923533,0.32354262
0.062875,0.3328938694792354,0.3306108
0.100448125,0.39485827290705344,0.39202806
0.05735375,0.30751483190507584,0.31512776
0.0854675,0.36387607119314436,0.37839955
0.10909374999999999,0.4189189189189189,0.41554087
0.083711875,0.35563612392880684,0.36363956
0.12069062500000001,0.41661173368490445,0.42487964
0.068338125,0.32959789057350036,0.33107626
0.052450624999999994,0.2969676994067238,0.3068671
0.054508125,0.2946605141727093,0.3089378
0.04422625,0.2870797626895188,0.28537297
0.042566875,0.2794990112063283,0.28305033
0.027990625,0.2544495715227423,0.25250718
0.033424375,0.26104152933421226,0.2756622
0.036503125,0.25477916941331574,0.27382687
0.011048125,0.22214897824653926,0.21939987
0.01055375,0.22050098879367175,0.21911547
0.010658125000000001,0.21918259723137773,0.21903929
0.014598749999999999,0.23005932762030323,0.22786579
0.01660875,0.23467369808833227,0.2340614
0.054083124999999996,0.2564271588661833,0.2605567
0.066235,0.3220171390903098,0.3347205
0.074125625,0.3391562294001319,0.34734473
0.058652499999999996,0.3183915622940014,0.31713438
0.108359375,0.3823335530652604,0.40728936
0.05741062500000001,0.3121292023731048,0.31581214
0.074780625,0.32762030323005936,0.34351748
0.071183125,0.3239947264337508,0.3474928
0.08749875,0.36123928806855643,0.3768331
0.110708125,0.3856295319709954,0.41871735
0.082055625,0.35563612392880684,0.35823748
0.06453,0.31773236651285436,0.3232865
0.052621875,0.29597890573500335,0.30475482
0.05693125,0.2969676994067238,0.31008464
0.0444075,0.29070533948582733,0.28667128
0.03686375,0.2732366512854318,0.2696217
0.033691874999999996,0.26104152933421226,0.26119372
0.023745,0.2564271588661833,0.25521258
0.018085,0.23467369808833227,0.238033
0.025258750000000003,0.24818721160184581,0.24378559
0.02074625,0.23928806855636123,0.23653744
0.02225375,0.23829927488464075,0.23952499
0.01625875,0.22742254449571525,0.22930759
0.028488124999999996,0.2564271588661833,0.25292483
0.041975,0.29400131839156235,0.2876469
0.08163375,0.3826631509558339,0.3566904
0.069344375,0.3467369808833224,0.3397059
0.1499925,0.5148319050758076,0.47877786
0.07420625,0.35563612392880684,0.3498949
0.1345475,0.469017798286091,0.46084195
0.063384375,0.34805537244561635,0.32729712
0.095965625,0.3971654581410679,0.38478392
0.05312750000000001,0.3108108108108108,0.30423188
0.0695225,0.34904416611733685,0.33612943
0.13285,0.42122610415293343,0.44649878
0.09634875000000001,0.4291364535266975,0.3833338
0.118194375,0.43078444297956503,0.42410553
0.136469375,0.470336189848385,0.4575647
0.120055625,0.43770599868160853,0.42538166
0.074231875,0.3470665787738959,0.3439784
0.10468437500000001,0.39881344759393544,0.38123938
0.034658125,0.25675675675675674,0.26189792
0.012665625,0.22808174027686226,0.22654967
0.013630624999999999,0.22742254449571525,0.22693479
0.015958125,0.23302570863546476,0.23097394
0.011313750000000001,0.22148978246539225,0.22017185
0.011366875,0.21885299934080427,0.21905592
0.0212675,0.24126565589980226,0.24283832
0.053759999999999995,0.3154251812788398,0.3043324
0.045501875000000004,0.2969676994067238,0.2908048
0.058881249999999996,0.32168754119973636,0.31905687
0.059560625,0.3279499011206328,0.32027873
0.071736875,0.34937376400791037,0.34367675
0.056105,0.3230059327620303,0.31133053
0.045604375,0.29268292682926833,0.28924787
0.07306875,0.33717864205669085,0.34066385
0.085551875,0.3717864205669084,0.370254
0.10568,0.4139749505603164,0.40822607
0.10243687500000001,0.41265655899802245,0.39280072
0.06680375,0.33849703361898487,0.32633877
0.088825,0.3760711931443639,0.37157193
0.07831375,0.35563612392880684,0.3496877
0.22191875,0.6285431773236653,0.62233496
0.1355475,0.4752801582069875,0.45164824
0.14713125,0.4930784442979566,0.4889806
0.03223625,0.2653263019116678,0.26667127
0.01877375,0.24027686222808178,0.24300627
0.026858749999999997,0.23764007910349375,0.24835216
0.02365125,0.23434410019775873,0.24102598
0.011991875,0.22412656558998023,0.22346441
0.010811875,0.2228081740276862,0.21823744
0.016558125,0.23401450230718526,0.23460545
0.024077499999999998,0.25148319050758083,0.24841301
0.03778375,0.2821357943309163,0.2776414
0.033499375,0.26730388925510884,0.27047414
0.074884375,0.3635464733025709,0.3502876
0.09411562500000001,0.4050758075148319,0.38893554
0.068834375,0.34311140408701385,0.33507416
0.036531875000000005,0.28576137112722483,0.27308267
0.0309325,0.2448912326961108,0.2356153
0.053823750000000004,0.29564930784442983,0.30194595
0.027728125,0.2656558998022413,0.25624165
0.038400000000000004,0.28378378378378377,0.2760081
0.060944374999999995,0.3279499011206328,0.32756516
0.055295625,0.3094924192485168,0.30873
0.05883125,0.3220171390903098,0.3219026
0.054628750000000004,0.3150955833882664,0.3115154
0.12731625,0.4007910349373764,0.44249874
0.14963500000000002,0.4363876071193144,0.4809348
0.059341875,0.2972972972972973,0.30369198
0.03844625,0.2574159525379038,0.27142423
0.026098125,0.24357284113381672,0.24987927
0.012908125000000001,0.22874093605800927,0.22949825
0.012970625,0.22874093605800927,0.2247952
0.011995625,0.22577455504284774,0.22417344
0.018556875,0.23961766644693477,0.23620689
0.0208575,0.24884640738299277,0.24462388
0.038100625,0.2682926829268293,0.2721029
0.029158125,0.26203032300593276,0.25984842
0.029930000000000002,0.2613711272247858,0.2607168
0.043649375000000004,0.28378378378378377,0.28497666
0.0964975,0.35299934080421885,0.38749918
0.11623874999999999,0.3958470665787739,0.42190573
0.047580625,0.2613711272247858,0.25447872
0.075909375,0.3391562294001319,0.34915343
0.05263375,0.30685563612392885,0.30176377
0.06562562499999999,0.3299274884640738,0.32213184
0.055411875,0.3127883981542518,0.31101105
0.0919575,0.3787079762689519,0.37486768
0.056555625,0.31179960448253136,0.31147686
0.11820937499999999,0.42089650626235997,0.42616466
0.11545875000000001,0.4100197758734344,0.42826885
0.078881875,0.33717864205669085,0.36542392
0.08591625,0.36123928806855643,0.3615095
0.025203125,0.24686882003955174,0.24508666
0.013093750000000001,0.22775214238628871,0.2250206
0.016064375,0.22907053394858273,0.22989197
0.01454875,0.22775214238628871,0.22472163
0.025816875,0.23368490441661177,0.24365707
0.030581249999999997,0.2696110744891233,0.25136033
0.0317675,0.23698088332234676,0.23941134
0.063420625,0.3236651285431773,0.32464075
0.05560875,0.32069874752801586,0.30938697
0.08230375,0.3622280817402769,0.36077574
0.05959875,0.32959789057350036,0.31879425
0.07507375,0.35893210283454186,0.34296122
0.056536249999999996,0.31476598549769286,0.30847406
0.08449562499999999,0.35629531970995393,0.36493835
0.046623750000000005,0.30059327620303233,0.28942803
0.051011875,0.30553724456163484,0.302584
0.079929375,0.35464733025708634,0.35248476
0.2051325,0.5906394199077126,0.6065049
0.16726875000000002,0.5082399472643376,0.5269384
0.08457875000000001,0.3592617007251154,0.37098512
0.11952875,0.4040870138431114,0.43936825
0.06181875,0.3141067897165458,0.32611358
0.06503375,0.31773236651285436,0.32890043
0.045495,0.2663150955833883,0.28340366
0.0233125,0.23731048121292025,0.24116275
0.015175,0.23170731707317074,0.23475179
0.02135625,0.23566249176005274,0.23954736
0.01749125,0.23566249176005274,0.2336606
0.016508125000000002,0.23302570863546476,0.23415336
0.020448125,0.2432432432432433,0.23953453
0.030995,0.23500329597890574,0.2380314
0.033708749999999996,0.2715886618325643,0.27048436
0.035544375,0.27785102175346077,0.27467892
0.037369374999999996,0.2834541858932103,0.27900985
0.025300625,0.26104152933421226,0.2529974
0.031595625,0.2735662491760053,0.26498884
0.062218125,0.3210283454185894,0.3219882
0.0494375,0.2963085036255768,0.30385235
0.043584374999999995,0.29169413315754783,0.2853221
0.047350625,0.3019116677653263,0.29515395
0.0801125,0.3632168754119974,0.36215088
0.08419062499999999,0.36189848384970336,0.3695518
0.11368875,0.4021094264996704,0.4153116
0.101345625,0.3862887277521424,0.40154514
0.136546875,0.4189189189189189,0.46639994
0.105306875,0.39782465392221494,0.40240848
0.118655,0.41034937376400793,0.42148718
0.057968125,0.3032300593276203,0.30613506
0.03132375,0.25510876730388926,0.2568856
0.015820624999999998,0.23895847066578776,0.23580892
0.013433125,0.23236651285431775,0.22725832
0.011810625,0.23038892551087678,0.22807547
0.02261375,0.24225444957152276,0.24339677
0.020568125,0.24390243902439027,0.24041991
0.03988875,0.24588002636783124,0.24655035
0.032705,0.2656558998022413,0.26719102
0.033885,0.2745550428477258,0.26976916
0.047564375,0.29301252471984185,0.29081348
0.069444375,0.33322346736980885,0.33869663
0.052015,0.31970995385629536,0.30468893
0.09593,0.3764007910349374,0.38251358
0.04524875,0.2923533289386948,0.28634572
0.033929375,0.27554383651944625,0.26729265
0.046715625,0.29268292682926833,0.29131174
0.059854375,0.31575477916941336,0.32060778
0.06361625,0.3269611074489124,0.32335436
0.067691875,0.32531311799604484,0.3311204
0.055399374999999994,0.3032300593276203,0.3087557
0.061560625,0.3230059327620303,0.32366127
0.05996125,0.31476598549769286,0.32135457
0.07337125,0.33520105471324985,0.341208
0.07076750000000001,0.31641397495056034,0.33435836
0.07699937500000001,0.3236651285431773,0.34191814
0.020484375,0.24423203691496376,0.2407764
0.0143375,0.23170731707317074,0.2316622
0.01410875,0.23335530652603825,0.23028336
0.031566875,0.2574159525379038,0.2569732
0.02587875,0.2557679630850363,0.248036
0.03127375,0.23764007910349375,0.2385013
0.036450625,0.27224785761371134,0.27166885
0.045095625,0.2864205669083718,0.28968164
0.07118250000000001,0.3269611074489124,0.34163764
0.043555625,0.2834541858932103,0.28644156
0.061236250000000006,0.30158206987475283,0.3161249
0.060583125,0.31344759393539884,0.31499884
0.0810075,0.33948582729070537,0.3631503
0.0473475,0.29169413315754783,0.31008863
0.054153125,0.3052076466710614,0.30693236
0.05542375000000001,0.30487804878048785,0.30922282
0.078790625,0.34212261041529335,0.3577275
0.07561124999999999,0.3338826631509558,0.35582155
0.067658125,0.32959789057350036,0.34667557
0.07410875,0.34146341463414637,0.35096356
0.051656875000000005,0.30355965721819383,0.3025631
0.044125625,0.2758734344100198,0.28247738
0.029671874999999997,0.22742254449571525,0.25112236
0.014119999999999999,0.21588661832564274,0.22837187
0.011700625000000001,0.21292023731048126,0.22510287
0.012396875,0.21061305207646672,0.2273201
0.01103375,0.21127224785761375,0.2184393
0.014409374999999999,0.21061305207646672,0.22231291
0.015034374999999999,0.21885299934080427,0.22590461
0.034438125,0.23302570863546476,0.26074636
0.030811250000000002,0.23533289386947928,0.25741318
0.029585624999999997,0.23632168754119975,0.25760517
0.025935000000000003,0.23236651285431775,0.24897966
0.051016874999999996,0.26005273566249176,0.29222703
0.036525625,0.24620962425840479,0.2674897
0.062533125,0.27092946605141727,0.3127109
0.038705,0.22116018457481876,0.24256621
0.03450875,0.23961766644693477,0.26480278
0.039511875,0.24620962425840479,0.27663985
0.028338750000000003,0.23533289386947928,0.25807235
0.03276875,0.24060646011865525,0.2657226
0.0219,0.22742254449571525,0.24492766
0.036896250000000005,0.23632168754119975,0.26786828
0.055650624999999995,0.2590639419907713,0.30680963
0.06059,0.2656558998022413,0.3110054
0.02326375,0.22610415293342123,0.24520928
0.0235525,0.22544495715227425,0.24484336
0.0135525,0.21555702043506925,0.22564636
0.010516875,0.20962425840474622,0.21956567
0.01021625,0.20962425840474622,0.22200692
0.014021249999999999,0.21226104152933425,0.22498707
0.011683124999999999,0.21226104152933425,0.22342728
0.01217,0.21390903098220174,0.22638096
0.020691875000000002,0.22313777191825976,0.24050948
0.031288125,0.23862887277521427,0.26393816
0.038046875,0.24357284113381672,0.27370527
0.02309125,0.22610415293342123,0.24685487
0.03125625,0.24093605800922874,0.25903788
0.078661875,0.2883981542518128,0.34198147
0.041795624999999996,0.2534607778510217,0.27369002
0.028284375,0.21852340145023072,0.23646127
0.032569375,0.24027686222808178,0.2619879
0.03756375,0.24752801582069875,0.26862615
0.041574375000000004,0.24686882003955174,0.27973238
0.0385275,0.24620962425840479,0.27511382
0.036280625,0.24192485168094927,0.27646863
0.033539374999999996,0.23928806855636123,0.26574007
0.05264375,0.2577455504284773,0.3010961
0.03667,0.24027686222808178,0.26787186
0.019450625,0.22017139090309823,0.2361657
0.04579625,0.2860909690177983,0.28427014
0.01259625,0.23368490441661177,0.22854926
0.011131875,0.2228081740276862,0.22584994
0.01305375,0.22972972972972974,0.23063897
0.020265625000000002,0.24159525379037575,0.2420821
0.022164375,0.24818721160184581,0.24350452
0.016303124999999998,0.23566249176005274,0.23716597
0.029795625,0.2613711272247858,0.26262498
0.025023125,0.2613711272247858,0.24959739
0.040260625,0.27554383651944625,0.27518383
0.06436562500000001,0.3487145682267634,0.32213488
0.06088375,0.32267633487145686,0.3186107
0.098169375,0.41858932102834545,0.3790493
0.0301525,0.2666446934739618,0.25875276
0.054852500000000005,0.3279499011206328,0.30563387
0.03927125,0.29433091628213587,0.27997538
0.037054375,0.2844429795649308,0.27301976
0.033550625,0.2798286090969018,0.26862615
0.050364374999999996,0.30652603823335534,0.29913032
0.05284875,0.3180619644034278,0.3016635
0.059385625,0.33322346736980885,0.32356247
0.085240625,0.35069215557020433,0.36557055
0.0988425,0.3813447593935399,0.3977299
0.0772925,0.3467369808833224,0.35774478
0.065505625,0.3203691496374423,0.3288354
0.018836875,0.24027686222808178,0.24466589
0.012227499999999999,0.23203691496374426,0.22964951
0.015381875,0.23566249176005274,0.23523709
0.012186875,0.23104812129202373,0.22771576
0.014733125,0.23731048121292025,0.23231278
0.025691874999999996,0.24752801582069875,0.25617203
0.039755625,0.2844429795649308,0.2765489
0.05049875,0.2946605141727093,0.29905504
0.07530375,0.33750823994726437,0.34664917
0.065815,0.3180619644034278,0.3298374
0.05699875,0.32564271588661836,0.31185895
0.060903125,0.31938035596572184,0.3149237
0.065590625,0.3269611074489124,0.32753292
0.042619375,0.30059327620303233,0.28673878
0.045786875,0.2999340804218853,0.28874695
0.034530624999999995,0.2877389584706658,0.26832357
0.033829375,0.2798286090969018,0.26909935
0.070646875,0.3269611074489124,0.33830887
0.136530625,0.47000659195781147,0.46217987
0.15381375,0.5016479894528675,0.49788913
0.16041,0.48747528015820707,0.521567
0.11310187499999999,0.43572841133816753,0.4312166
0.07570375,0.3417930125247199,0.34565353
0.01515,0.22346736980883322,0.22739655
0.011334374999999999,0.21951219512195128,0.2197857
0.0113675,0.21357943309162822,0.2179443
0.0111275,0.21951219512195128,0.21875748
0.010189375,0.21489782465392218,0.21960096
0.010215,0.21555702043506925,0.21657692
0.014111875,0.22445616348055372,0.22700699
0.034995,0.2574159525379038,0.270424
0.050529375,0.29301252471984185,0.3015779
0.028945,0.2577455504284773,0.2619409
0.043272500000000005,0.2811470006591958,0.29035616
0.05025500000000001,0.3019116677653263,0.30146053
0.0534625,0.3078444297956493,0.30685535
0.048060625,0.2544495715227423,0.25271866
0.0401425,0.25016479894528676,0.2519747
0.05351812500000001,0.2818061964403428,0.29681724
0.031404375,0.26235992089650634,0.25968534
0.07042375,0.32729070533948584,0.33857083
0.081903125,0.33981542518127883,0.36745325
0.06413687500000001,0.33520105471324985,0.33295184
0.057794374999999995,0.31938035596572184,0.32350966
0.047745625,0.2953197099538563,0.29571736
0.04730375,0.2893869479235333,0.28819564
0.030846875000000003,0.2528015820698748,0.26124293
0.021625,0.24686882003955174,0.24697027
0.01482,0.23170731707317074,0.2364331
0.016675625,0.23467369808833227,0.24153744
0.011910625,0.22445616348055372,0.22205271
0.010002500000000001,0.2132498352010547,0.2143694
0.01021,0.21621621621621626,0.21660231
0.0185475,0.23071852340145024,0.23840398
0.038514375,0.26796308503625577,0.27054974
0.040010625,0.2732366512854318,0.27790314
0.04962,0.2903757415952538,0.2936776
0.035630625,0.26796308503625577,0.26860195
0.02945125,0.26104152933421226,0.25775823
0.0722825,0.33157547791694136,0.3460091
0.064228125,0.29927488464073837,0.2826317
0.03158875,0.23961766644693477,0.23911597
0.030184375000000003,0.2643375082399472,0.25757292
0.04491,0.28971654581410683,0.2872074
0.059768125000000005,0.31147000659195784,0.31530154
0.046766875,0.2910349373764008,0.2915952
0.063625,0.3203691496374423,0.31884947
0.047398125,0.2883981542518128,0.29174903
0.0507475,0.30883322346736986,0.29334104
0.038901875,0.27883981542518127,0.27542046
0.023695,0.24588002636783124,0.24268617
0.08759625,0.3342122610415294,0.356735
0.031190625,0.25972313777191824,0.25762686
0.025086249999999997,0.24884640738299277,0.25185975
0.039016875,0.2682926829268293,0.27216032
0.040958125,0.2649967040210943,0.27184093
0.01230875,0.23500329597890574,0.22630645
0.020953125,0.2448912326961108,0.24160641
0.028631875,0.26928147659854973,0.2605134
0.04619375,0.2996044825313118,0.2949855
0.054531874999999994,0.32432432432432434,0.31136107
0.075705625,0.3582729070533949,0.353122
0.09194375,0.38299274884640744,0.38381082
0.10620375,0.40375741595253795,0.4056926
0.08280499999999999,0.3681608437705999,0.3628753
0.05942937499999999,0.33454185893210286,0.3154706
0.094663125,0.3816743572841134,0.37621918
0.07367,0.34904416611733685,0.34233105
0.09216437499999999,0.38529993408042196,0.38917688
0.08986187500000001,0.36947923533289395,0.38221636
0.11215937499999999,0.43045484508899146,0.42823756
0.11711,0.4179301252471984,0.42759594
0.082613125,0.3536585365853659,0.3584393
0.090695625,0.3632168754119974,0.3771177
0.095415625,0.35398813447593935,0.38193622
0.108325,0.3806855636123929,0.4096347
0.041345,0.27389584706657877,0.2722305
0.044671875,0.2748846407382993,0.26880714
0.036703124999999996,0.2636783124588003,0.26459283
0.021535625,0.2554383651944628,0.24681146
0.015559375,0.23862887277521427,0.23006372
0.021699375,0.25082399472643374,0.24077246
0.030360625000000002,0.26203032300593276,0.25827226
0.06197625,0.31641397495056034,0.31886435
0.0609375,0.32069874752801586,0.32133955
0.06505,0.32762030323005936,0.32743415
0.069398125,0.34937376400791037,0.33238927
0.141481875,0.4456163480553724,0.46794116
0.097554375,0.406394199077126,0.388013
0.075608125,0.3684904416611734,0.34964308
0.05369937500000001,0.3190507580751483,0.30914938
0.1105225,0.39815425181278846,0.4077283
0.07738,0.3727752142386289,0.35429794
0.114844375,0.4021094264996704,0.42995375
0.19081874999999998,0.5764667106130521,0.57358164
0.21000625,0.5876730388925511,0.642577
0.232896875,0.6245880026367832,0.6810084
0.17640375,0.5510876730388925,0.5440472
0.133454375,0.45385629531970995,0.4527717
0.012765625,0.22017139090309823,0.21927881
0.010125,0.2168754119973632,0.21703446
0.010484375,0.21489782465392218,0.21537593
0.012656249999999999,0.21918259723137773,0.22014306
0.011332499999999999,0.21951219512195128,0.21975747
0.017506874999999998,0.22742254449571525,0.22941479
0.02030625,0.24093605800922874,0.23991837
0.017589374999999997,0.23104812129202373,0.23097266
0.025032500000000003,0.24752801582069875,0.24548241
0.013936875000000001,0.23368490441661177,0.2273922
0.06363125,0.33256427158866186,0.31707785
0.029966874999999997,0.26763348714568225,0.25364095
0.01301375,0.23104812129202373,0.22611542
0.018435625,0.22445616348055372,0.22230054
0.025835000000000004,0.23071852340145024,0.22877547
0.015344374999999999,0.23500329597890574,0.23028855
0.018980625,0.23961766644693477,0.2353708
0.02432,0.2534607778510217,0.24570651
0.018728125,0.23829927488464075,0.23587725
0.021087500000000002,0.2448912326961108,0.24217841
0.02236125,0.24752801582069875,0.24169181
0.02850125,0.2587343441001978,0.24748781
0.05012,0.29268292682926833,0.28899756
0.044643749999999996,0.2864205669083718,0.27155778
0.011051875,0.22313777191825976,0.21973643
0.01055375,0.22017139090309823,0.22115336
0.011028125,0.22214897824653926,0.22620682
0.011998125,0.22577455504284774,0.22431158
0.016179375,0.22742254449571525,0.2326718
0.014984375,0.22940013183915622,0.22706276
0.0157975,0.22412656558998023,0.22736959
0.017916875,0.23731048121292025,0.23304333
0.015513750000000001,0.23401450230718526,0.23129924
0.01966,0.24126565589980226,0.2395493
0.018321875,0.23961766644693477,0.23574412
0.016663125,0.23467369808833227,0.23282959
0.014938125,0.23467369808833227,0.22970204
0.015115,0.22050098879367175,0.21987085
0.03057875,0.23862887277521427,0.2364862
0.0190375,0.24060646011865525,0.23380454
0.020650625,0.24225444957152276,0.23820786
0.019295625,0.24291364535266977,0.23815118
0.0494625,0.27092946605141727,0.29305944
0.03362375,0.2735662491760053,0.26149696
0.020633125,0.23796967699406726,0.24057181
0.057141874999999995,0.31773236651285436,0.3020861
0.0361225,0.2656558998022413,0.26637724
0.0174375,0.23731048121292025,0.23019926
0.025203125,0.25082399472643374,0.24550363
0.013705624999999999,0.23434410019775873,0.22430639
0.019166875,0.24357284113381672,0.23362376
0.010477499999999999,0.22808174027686226,0.2206557
0.01358,0.23170731707317074,0.22463456
0.018676875000000003,0.24159525379037575,0.23246376
0.01640875,0.24456163480553728,0.23146784
0.03027875,0.23994726433750824,0.23437063
0.01801875,0.23269611074489124,0.22418986
0.019581875000000002,0.23500329597890574,0.22803134
0.018100625000000002,0.23368490441661177,0.22485137
0.023719375,0.23928806855636123,0.22878239
0.021380625,0.23236651285431775,0.22545734
0.02117,0.23665128543177325,0.22808242
0.015764375,0.22874093605800927,0.21934564
0.025313125,0.2528015820698748,0.24837635
0.024282500000000002,0.26170072511535925,0.2428919
0.018303125,0.2504943968358603,0.23517026
0.0293275,0.2663150955833883,0.25483364
0.037082500000000004,0.2794990112063283,0.2669032
0.08945,0.3885959129861569,0.36721152
0.08488625,0.38398154251812794,0.35180464
0.04917375,0.3025708635464734,0.2821749
0.018426875000000002,0.24884640738299277,0.23194946
0.019141250000000002,0.24719841793012526,0.23303494
0.0151075,0.23731048121292025,0.22702979
0.01185125,0.23269611074489124,0.21888047
0.010226875,0.22775214238628871,0.21364188
0.0100275,0.22181938035596574,0.21457557
0.010249999999999999,0.22874093605800927,0.21527298
0.01600375,0.23928806855636123,0.22841352
0.023490625,0.23566249176005274,0.2272888
0.030161874999999998,0.23434410019775873,0.23410639
0.020218125,0.23566249176005274,0.22500916
0.018134375,0.23269611074489124,0.22269654
0.02216375,0.23170731707317074,0.22496797
0.01955625,0.23269611074489124,0.22339009
0.019010625,0.23203691496374426,0.22345851
0.0140875,0.22742254449571525,0.21676148
0.0190025,0.24950560316413978,0.235495
0.02050375,0.2524719841793013,0.23851432
0.020173749999999997,0.2534607778510217,0.2364259
0.02379375,0.26005273566249176,0.24474329
0.027026875,0.26005273566249176,0.25275233
0.037599375000000004,0.28279499011206327,0.26943094
0.02211875,0.26235992089650634,0.242034
0.022550624999999998,0.2607119314436388,0.24233308
0.0135075,0.23533289386947928,0.22504997
0.020065,0.24456163480553728,0.23687676
0.011980000000000001,0.23137771918259725,0.22488257
0.0108425,0.22775214238628871,0.22250986
0.01091,0.23005932762030323,0.22292048
0.011168125,0.23071852340145024,0.22495016
0.015971875,0.23269611074489124,0.2321489
0.027132499999999997,0.2656558998022413,0.25090557
0.054311874999999996,0.30652603823335534,0.30676505
0.04229125,0.29663810151615033,0.28180906
0.031588125,0.2705998681608438,0.26507324
0.03460875,0.2705998681608438,0.2673103
0.038173125,0.2804878048780488,0.27659902
0.03843625,0.2860909690177983,0.27717185
0.058521875,0.3131179960448253,0.30745646
0.03026125,0.27389584706657877,0.2595098
0.033023125,0.2745550428477258,0.26536602
0.037543125,0.28905735003295985,0.27479905
0.0525125,0.30355965721819383,0.3010551
0.053352500000000004,0.32432432432432434,0.31001058
0.046208125,0.3111404087013843,0.29266277
0.058093125,0.32564271588661836,0.32160637
0.05106937499999999,0.3127883981542518,0.30039933
0.09525375,0.37771918259723136,0.37974495
0.083478125,0.3790375741595254,0.3593018
0.026033125,0.26268951878707975,0.24560706
0.025215625000000002,0.25181278839815424,0.2456718
0.02442625,0.24851680949241925,0.2432411
0.043268125000000004,0.2732366512854318,0.27941686
0.012695000000000001,0.23170731707317074,0.22633176
0.021605,0.2498352010547133,0.24105562
0.021964375,0.25214238628872776,0.24502009
0.06362,0.31938035596572184,0.32161838
0.044033749999999997,0.2972972972972973,0.28613982
0.0417875,0.2851021753460778,0.28086615
0.043449375,0.29564930784442983,0.28085673
0.051115,0.3081740276862228,0.3002625
0.058876874999999995,0.32234673698088334,0.3146164
0.028042499999999998,0.2613711272247858,0.25675982
0.041555625,0.2982860909690178,0.28094205
0.043896875,0.2936717205009888,0.2883024
0.064479375,0.31575477916941336,0.32566643
0.07708000000000001,0.3905735003295979,0.3545716
0.08314375,0.3678312458800264,0.3646616
0.08343125,0.3862887277521424,0.3679499
0.11285875000000001,0.4396835860250494,0.41722468
0.075286875,0.3675016479894529,0.34561935
0.057904374999999994,0.30982201713909036,0.31006682
0.07561625,0.37475280158206986,0.32269767
0.027547500000000003,0.26235992089650634,0.2538225
0.027439375,0.24588002636783124,0.25139865
0.021275625,0.24752801582069875,0.23943332
0.011313125,0.22907053394858273,0.22440353
0.0170475,0.23632168754119975,0.23484911
0.013071875,0.23269611074489124,0.22998106
0.02621375,0.25313117996044826,0.24781495
0.04278125,0.29597890573500335,0.28420404
0.056363125,0.3236651285431773,0.3156053
0.1307025,0.46440342781806204,0.44603676
0.100368125,0.4311140408701385,0.3879868
0.056251249999999996,0.33355306526038236,0.31187603
0.107223125,0.43078444297956503,0.39574748
0.06565062499999999,0.3467369808833224,0.32019496
0.058611875,0.2732366512854318,0.26359662
0.06484,0.3487145682267634,0.32624608
0.0636225,0.34344100197758737,0.32413846
0.11572562500000001,0.458470665787739,0.41139388
0.07666375,0.3790375741595254,0.3422512
0.055737499999999995,0.3230059327620303,0.30780935
0.06894375,0.35563612392880684,0.33171272
0.057034375000000005,0.32465392221489786,0.30504274
0.076735625,0.3615688859591299,0.3481026
0.09862,0.41265655899802245,0.38603687
0.027986875,0.2663150955833883,0.25299397
0.011931875,0.22841133816743572,0.2217565
0.03119375,0.26170072511535925,0.25380448
0.014686874999999999,0.23203691496374426,0.22560617
0.012303749999999999,0.22907053394858273,0.22677661
0.016900000000000002,0.23928806855636123,0.23603718
0.022193125,0.25313117996044826,0.2462534
0.049400625,0.3121292023731048,0.29891562
0.16645937500000002,0.5418589321028345,0.5075241
0.05308500000000001,0.32135794330916284,0.3057732
0.075230625,0.36618325642715893,0.33426088
0.033741875,0.2841133816743573,0.2725753
0.032811875000000004,0.2742254449571523,0.26250845
0.030884375,0.26928147659854973,0.2571144
0.051093124999999996,0.26235992089650634,0.25931203
0.039169999999999996,0.28806855636123935,0.27510154
0.07917437499999999,0.3760711931443639,0.35675496
0.06445625,0.3450889914304549,0.32362416
0.060435,0.33618984838497035,0.3142975
0.04029625,0.29301252471984185,0.27867368
0.045609375,0.2936717205009888,0.29219142
0.10171187500000001,0.42023731048121293,0.3921328
0.066930625,0.32827949901120634,0.32668614
0.051480625,0.31773236651285436,0.29604357
0.022795000000000003,0.25148319050758083,0.24692245
0.015086875,0.23764007910349375,0.23015605
0.0128225,0.22940013183915622,0.22480647
0.012048125,0.23005932762030323,0.22467342
0.01474875,0.23137771918259725,0.22854103
0.026113124999999997,0.2564271588661833,0.24905676
0.028033125,0.26170072511535925,0.25694072
0.040155625,0.2851021753460778,0.27704722
0.02527625,0.26301911667765326,0.25131378
0.024265000000000002,0.26005273566249176,0.24954002
0.018741874999999998,0.25115359261700726,0.2413343
0.028948125,0.2656558998022413,0.25813535
0.060331875,0.33157547791694136,0.32009608
0.07996125,0.35695451549110085,0.34926814
0.0355675,0.2785102175346078,0.26877204
0.025255,0.26928147659854973,0.25474796
0.045505000000000004,0.3052076466710614,0.2863604
0.032834375,0.28576137112722483,0.26842403
0.04771625,0.31179960448253136,0.29124033
0.03603875,0.28312458800263685,0.2674043
0.057146249999999996,0.32729070533948584,0.31282938
0.093294375,0.39518787079762696,0.38141224
0.08329,0.3701384311140409,0.3647977
0.088223125,0.35629531970995393,0.37598795
0.05543125,0.3121292023731048,0.3168183
0.033474375,0.2653263019116678,0.26296765
0.0185525,0.24390243902439027,0.23743439
0.012581249999999999,0.23368490441661177,0.22474064
0.0107575,0.22610415293342123,0.2212023
0.014278125,0.23170731707317074,0.22923408
0.024434375,0.25313117996044826,0.2492536
0.032699375,0.2735662491760053,0.26310936
0.035101875,0.2745550428477258,0.2691786
0.025206875,0.26005273566249176,0.25032708
0.02202125,0.25214238628872776,0.24226077
0.021799375,0.2537903757415953,0.24170224
0.052549374999999995,0.2982860909690178,0.2951312
0.031461875,0.2771918259723138,0.26315895
0.038041875,0.29762689518787083,0.28429583
0.0370075,0.2844429795649308,0.26939058
0.037158750000000004,0.2874093605800923,0.2753623
0.0222725,0.26170072511535925,0.24673113
0.029707499999999998,0.27785102175346077,0.26335222
0.054028125,0.3187211601845748,0.30895558
0.08189375,0.3609096901779829,0.3577278
0.122,0.4505603164139749,0.43548238
0.09542125,0.3922214897824654,0.39256647
0.093331875,0.3846407382992749,0.38099995
0.05797187499999999,0.31476598549769286,0.3050725
0.018801875000000003,0.24620962425840479,0.24195191
0.015186250000000002,0.24159525379037575,0.23800787
0.021603749999999998,0.24686882003955174,0.24267074
0.026721250000000002,0.2465392221489783,0.24746189
0.01275625,0.23632168754119975,0.22644089
0.035560625,0.2735662491760053,0.2664599
0.05405624999999999,0.31344759393539884,0.30349404
0.03963375,0.29169413315754783,0.28068778
0.044817499999999996,0.2933421226104153,0.28880838
0.050803125000000005,0.30883322346736986,0.29516223
0.038735000000000006,0.2910349373764008,0.27991742
0.063816875,0.3378378378378379,0.32291234
0.044568125,0.30652603823335534,0.28569004
0.042746875000000004,0.2913645352669743,0.27971125
0.031253125,0.2791694133157548,0.26162186
0.06909625,0.34838497033618987,0.32971665
0.06459000000000001,0.34344100197758737,0.32014158
0.0467525,0.3061964403427818,0.29294744
0.055873125,0.3279499011206328,0.30916008
0.042804999999999996,0.2933421226104153,0.2852558
0.11537249999999999,0.4380355965721819,0.4152914
0.038048125,0.29169413315754783,0.27451476
0.041140625,0.28806855636123935,0.2767606
0.0211475,0.25510876730388926,0.24245477
0.021235625,0.2504943968358603,0.23598807
0.01213125,0.23335530652603825,0.22432643
0.01096625,0.22972972972972974,0.22092311
0.011704375,0.23005932762030323,0.2252015
0.01864625,0.24588002636783124,0.23472215
0.02481625,0.2577455504284773,0.2486418
0.07343187500000001,0.33948582729070537,0.34434655
0.083065625,0.36684245220830586,0.3672105
0.040086875,0.2920237310481213,0.276446
0.036689375,0.2811470006591958,0.2709633
0.0439675,0.2972972972972973,0.28452572
0.0554525,0.32531311799604484,0.30370158
0.034300625,0.2847725774555043,0.266072
0.05637875,0.3160843770599869,0.32045552
0.097329375,0.38200395517468694,0.38860637
0.05589875,0.3289386947923533,0.31397396
0.06599875,0.34442979564930787,0.32706767
0.07223874999999999,0.33948582729070537,0.34013924
0.055426249999999996,0.3319050758075149,0.31124675
0.06785375,0.34607778510217535,0.33177283
0.04552375,0.31245880026367834,0.28903884
0.05719,0.3141067897165458,0.3056299
0.049867499999999995,0.3045484508899143,0.28522342
0.025515624999999997,0.2541199736321688,0.26224697
0.018481875000000002,0.23994726433750824,0.24236844
0.01664,0.22676334871456824,0.23781407
0.014844375000000002,0.23137771918259725,0.23519675
0.013541875,0.22676334871456824,0.23078687
0.10253375,0.34212261041529335,0.36861575
0.032045000000000004,0.2607119314436388,0.26441056
0.036406875,0.2699406723796968,0.2761998
0.079898125,0.34574818721160183,0.3581818
0.06963125,0.3342122610415294,0.34080938
0.09150875,0.3701384311140409,0.37758288
0.06782625,0.34640738299274887,0.33893502
0.149004375,0.47066578773895856,0.48888105
0.08354,0.34475939353988133,0.3635837
0.10045437500000001,0.41067897165458145,0.3938767
0.100479375,0.3968358602504944,0.40405968
0.11873437499999999,0.42188529993408047,0.42985037
0.117194375,0.41628213579433093,0.42610103
0.11634125,0.41199736321687547,0.42320618
0.144595,0.48417930125247205,0.47826368
0.084799375,0.36618325642715893,0.36379156
0.077665625,0.34739617666446937,0.35936522
0.13304125,0.44891232696110744,0.46556604
0.08731,0.3767303889255109,0.36880568
0.021929375,0.24423203691496376,0.24680342
0.0235875,0.24752801582069875,0.25129336
0.014775625,0.22940013183915622,0.23530348
0.0177425,0.23566249176005274,0.23897877
0.020460625,0.2448912326961108,0.24594103
0.0299975,0.2557679630850363,0.26234713
0.044584374999999996,0.27785102175346077,0.28455204
0.04437125,0.2818061964403428,0.28792325
0.06813875,0.32531311799604484,0.3343836
0.102449375,0.3912326961107449,0.3997569
0.07677625,0.3520105471324984,0.3481998
0.08745375,0.3579433091628214,0.37240374
0.139065,0.42518127883981544,0.45685712
0.07969937499999999,0.3675016479894529,0.35414475
0.081645,0.34937376400791037,0.35783306
0.116825,0.4245220830586685,0.42374945
0.07163125000000001,0.33849703361898487,0.34120744
0.11716562500000001,0.41265655899802245,0.4208944
0.08602125000000001,0.3470665787738959,0.36234358
0.10708500000000001,0.4179301252471984,0.4028766
0.112636875,0.432762030323006,0.41775534
0.14545312500000002,0.479564930784443,0.48891237
0.16203875,0.5260382333553065,0.51807106
0.175753125,0.5207646671061306,0.5342955
0.01043125,0.22346736980883322,0.21998148
0.010980624999999999,0.22050098879367175,0.21854319
0.0101425,0.21951219512195128,0.21745658
0.011636875000000001,0.2228081740276862,0.22045402
0.01013625,0.22116018457481876,0.217719
0.0105025,0.22050098879367175,0.22141421
0.013605,0.22775214238628871,0.22434323
0.01827375,0.22083058668424524,0.22060148
0.01718375,0.22379696769940677,0.22265926
0.02691875,0.23335530652603825,0.23279607
0.02287375,0.22775214238628871,0.22561413
0.024052499999999997,0.23928806855636123,0.2317743
0.047494375,0.25675675675675674,0.2517991
0.024746874999999998,0.23302570863546476,0.22940905
0.03365625,0.24522083058668423,0.2376521
0.0295425,0.26730388925510884,0.25413126
0.030400624999999997,0.26796308503625577,0.25646526
0.065408125,0.33025708635464734,0.31434485
0.023756875,0.2557679630850363,0.24474679
0.035675625,0.26796308503625577,0.26475927
0.054384375,0.30982201713909036,0.30491024
0.019111875,0.2448912326961108,0.23792514
0.040224375,0.27554383651944625,0.2761018
0.039383125000000005,0.2808174027686223,0.26926446
0.01636,0.23961766644693477,0.23164612
0.01241375,0.22972972972972974,0.22203442
0.010404375,0.22083058668424524,0.21901841
0.010455625,0.22050098879367175,0.21743813
0.010369375,0.22181938035596574,0.21691246
0.011073125,0.22116018457481876,0.21668984
0.010949375,0.2228081740276862,0.22063012
0.014171875,0.2181938035596572,0.22063214
0.022193125,0.23071852340145024,0.23140644
0.02526875,0.23137771918259725,0.22862284
0.014263124999999998,0.2228081740276862,0.21786785
0.032133125,0.23862887277521427,0.23709717
0.039244375,0.24093605800922874,0.24179135
0.033258125,0.2504943968358603,0.23832974
0.030561875,0.23731048121292025,0.2338412
0.032096875000000004,0.2748846407382993,0.25760615
0.0155275,0.23599208965062624,0.22519566
0.01679625,0.23961766644693477,0.23052843
0.018734999999999998,0.24126565589980226,0.23650043
0.02533125,0.25181278839815424,0.2458933
0.024298125,0.25313117996044826,0.2439167
0.043271875,0.2860909690177983,0.2803815
0.031970625,0.26697429136453527,0.26735085
0.013375624999999999,0.22972972972972974,0.22633176
0.018033125,0.23434410019775873,0.23333731
0.011726875000000001,0.21885299934080427,0.22021793
0.010563125,0.21753460777851025,0.21580924
0.010196875,0.21621621621621626,0.21749684
0.010279375,0.21753460777851025,0.21732539
0.010992499999999999,0.21852340145023072,0.21788234
0.015633125,0.22676334871456824,0.22835073
0.02623125,0.22214897824653926,0.22794077
0.0337225,0.23599208965062624,0.23645563
0.036408125,0.24357284113381672,0.2407501
0.023370625,0.23005932762030323,0.23167114
0.0283025,0.23533289386947928,0.2339014
0.02839625,0.23401450230718526,0.23012254
0.016164375,0.22214897824653926,0.22227919
0.02629875,0.23071852340145024,0.22962642
0.017350625,0.23895847066578776,0.23824434
0.025979999999999996,0.25214238628872776,0.24496764
0.017396875,0.23665128543177325,0.23602222
0.018633125,0.23961766644693477,0.23940276
0.028534375,0.2557679630850363,0.25168848
0.033433125,0.2607119314436388,0.26632002
0.026326250000000002,0.25477916941331574,0.25191414
0.042308125,0.2699406723796968,0.27865732
0.048888125,0.2936717205009888,0.29918477
0.016440625,0.23269611074489124,0.23120154
0.015903125,0.23302570863546476,0.23031817
0.010490625,0.22083058668424524,0.22468552
0.010278125,0.2198417930125247,0.2153958
0.0102875,0.21753460777851025,0.21799554
0.010775625,0.22116018457481876,0.22401647
0.017643125000000003,0.23368490441661177,0.23512426
0.016213125000000002,0.21852340145023072,0.21857283
0.027437499999999997,0.22874093605800927,0.23086712
0.015589374999999999,0.22083058668424524,0.21969016
0.013005,0.2181938035596572,0.2170999
0.018853125000000002,0.22478576137112724,0.22433725
0.01456,0.22017139090309823,0.22168338
0.018404999999999998,0.22478576137112724,0.22163583
0.022910625,0.22742254449571525,0.2270358
0.017966875,0.23895847066578776,0.23390517
0.016511249999999998,0.23829927488464075,0.23734629
0.024054375,0.24258404746209625,0.24462749
0.0187475,0.24357284113381672,0.24682634
0.02844625,0.2528015820698748,0.2554488
0.0715625,0.33322346736980885,0.3348446
0.03913625,0.2801582069874753,0.27971742
0.04382125,0.2847725774555043,0.2865533
0.030341249999999997,0.2593935398813448,0.2573346
0.058193125,0.2963085036255768,0.30628565
0.014469375000000001,0.24258404746209625,0.23679258
0.01654,0.24456163480553728,0.24164335
0.023111875,0.24785761371127227,0.2514304
0.031249375000000003,0.2643375082399472,0.25767568
0.028976875000000003,0.2607119314436388,0.25428
0.025633125,0.25115359261700726,0.25154728
0.038250624999999996,0.2775214238628873,0.27494866
0.0349325,0.2742254449571523,0.27126893
0.03860375,0.2847725774555043,0.27912602
0.04023375,0.2877389584706658,0.2783663
0.074281875,0.34937376400791037,0.34263614
0.067715,0.3408042188529994,0.32703748
0.0604775,0.30982201713909036,0.3166304
0.08325125,0.34970336189848383,0.3589634
0.049379374999999996,0.3200395517468689,0.2982751
0.07366875,0.3536585365853659,0.34511974
0.07654375,0.3408042188529994,0.34868616
0.090578125,0.37705998681608444,0.371213
0.078180625,0.3559657218193804,0.35418585
0.05285625000000001,0.31773236651285436,0.30866823
0.07712875,0.3572841133816744,0.35029903
0.075261875,0.3437705998681609,0.34845892
0.041009375,0.2864205669083718,0.28608248
0.037906875,0.2656558998022413,0.27491105
0.03872875,0.25313117996044826,0.26983896
0.026205,0.24818721160184581,0.25465903
0.03521125,0.2498352010547133,0.2662421
0.01486875,0.23796967699406726,0.23635831
0.015869374999999998,0.24126565589980226,0.23800898
0.065808125,0.29433091628213587,0.32405776
0.07072375,0.32531311799604484,0.3277792
0.08311625,0.3602504943968359,0.36115617
0.12138625,0.4350692155570205,0.43210995
0.03396375,0.2851021753460778,0.27059656
0.05082875,0.29663810151615033,0.2973899
0.075540625,0.3615688859591299,0.34593487
0.0373,0.2949901120632828,0.27870184
0.046114375,0.2999340804218853,0.3008818
0.060982499999999995,0.3200395517468689,0.31983754
0.042655625,0.2982860909690178,0.28358743
0.075673125,0.34838497033618987,0.34753862
0.123543125,0.43770599868160853,0.42999136
0.13042,0.46077785102175356,0.4547346
0.12879875000000002,0.47198417930125247,0.4572299
0.148661875,0.4746209624258405,0.4929174
0.147443125,0.4980224126565591,0.49344394
0.07068250000000001,0.3437705998681609,0.33851886
0.035678749999999995,0.2699406723796968,0.26195955
0.025132500000000002,0.2432432432432433,0.24448113
0.014949375,0.23137771918259725,0.23100138
0.010660625,0.22379696769940677,0.22357614
0.011554375,0.22313777191825976,0.22278205
0.011281875,0.22116018457481876,0.22157674
0.01842375,0.23368490441661177,0.23481514
0.026334999999999997,0.2554383651944628,0.25572106
0.032806249999999995,0.26598549769281477,0.26067665
0.038566875,0.2732366512854318,0.27404553
0.029933124999999998,0.2818061964403428,0.2564278
0.042194999999999996,0.2923533289386948,0.2850882
0.052225625,0.31245880026367834,0.29970914
0.03028,0.2705998681608438,0.2591045
0.028773749999999997,0.2646671061305208,0.2560965
0.050379375000000004,0.2946605141727093,0.29766783
0.04104625,0.2877389584706658,0.2797343
0.03988,0.2821357943309163,0.27704453
0.064043125,0.33058668424522086,0.3227154
0.056670624999999995,0.31641397495056034,0.3145309
0.03464625,0.2752142386288728,0.27176672
0.0542775,0.3029004614370468,0.30876234
0.12356437499999999,0.38299274884640744,0.42744905
0.10455,0.31674357284113386,0.37820852
0.1171075,0.32729070533948584,0.4025019
0.03292875,0.24456163480553728,0.25501564
0.010988125,0.22511535926170073,0.22388934
0.01021625,0.22346736980883322,0.22094499
0.010279375,0.22379696769940677,0.22358638
0.010654375,0.2228081740276862,0.22304337
0.018002499999999998,0.23632168754119975,0.23352219
0.035383750000000005,0.26730388925510884,0.26603422
0.04248125,0.27554383651944625,0.27991337
0.04307125,0.28576137112722483,0.28472924
0.044103125,0.29433091628213587,0.29333645
0.032291875,0.2758734344100198,0.265206
0.063466875,0.3131179960448253,0.3224097
0.067824375,0.34212261041529335,0.33023584
0.030601875,0.26928147659854973,0.26190385
0.035671875,0.2814765985497693,0.27361745
0.0438,0.28576137112722483,0.2861799
0.10684562500000001,0.3922214897824654,0.40156066
0.052463749999999996,0.30487804878048785,0.30378237
0.05741500000000001,0.30487804878048785,0.31248304
0.058879375,0.3150955833882664,0.31448898
0.04913,0.30685563612392885,0.28742564
0.050275,0.3081740276862228,0.29585707
0.03297375,0.26730388925510884,0.26514876
0.061066875,0.31377719182597236,0.31224877
0.023236875,0.25181278839815424,0.24257758
0.019954375,0.23665128543177325,0.23766401
0.022470625,0.23796967699406726,0.2406909
0.03852875,0.2702702702702703,0.26729488
0.01569375,0.23038892551087678,0.23398054
0.022082499999999998,0.24456163480553728,0.24704035
0.034941875,0.26928147659854973,0.27011734
0.045626875,0.2808174027686223,0.28894058
0.06987750000000001,0.33223467369808835,0.33877334
0.05903625,0.31344759393539884,0.31966922
0.069704375,0.33355306526038236,0.343169
0.081450625,0.3470665787738959,0.35760415
0.07089625000000001,0.3289386947923533,0.34076405
0.08506749999999999,0.3516809492419249,0.37398174
0.08370562499999999,0.3645352669742914,0.3678404
0.072933125,0.33651944627554387,0.35490558
0.08420375,0.3566249176005274,0.37462586
0.09749687500000001,0.3724456163480554,0.39403218
0.07962812500000001,0.3572841133816744,0.36017206
0.116101875,0.42518127883981544,0.42658255
0.102326875,0.3681608437705999,0.4008098
0.0659825,0.3348714568226763,0.33205962
0.101231875,0.3582729070533949,0.38801587
0.07313499999999999,0.31377719182597236,0.34538853
0.032906875,0.2649967040210943,0.26334572
0.026422499999999998,0.24785761371127227,0.2507354
0.012084375,0.22841133816743572,0.22674502
0.0145525,0.22940013183915622,0.23019473
0.025926875,0.24950560316413978,0.2511691
0.033938125,0.2689518787079763,0.26406604
0.06572875,0.29268292682926833,0.32304013
0.070193125,0.3236651285431773,0.33575973
0.069303125,0.3338826631509558,0.3421016
0.0694475,0.34014502307185235,0.3437279
0.08031125,0.35695451549110085,0.36594608
0.089974375,0.3767303889255109,0.37642127
0.08667375000000001,0.36387607119314436,0.37296772
0.05862874999999999,0.31476598549769286,0.32605937
0.06681375,0.33553065260382336,0.33235085
0.10623687500000001,0.4007910349373764,0.40661216
0.1133975,0.40276862228081745,0.42379463
0.12280312499999999,0.4199077125906395,0.44202012
0.147669375,0.461766644693474,0.49345458
0.152533125,0.4640738299274885,0.49959666
0.19170375,0.4495715227422545,0.5666774
0.09387187500000001,0.3734344100197759,0.3769514
0.03599625,0.2653263019116678,0.2712658
0.043645625,0.24851680949241925,0.24644074
0.0549975,0.2554383651944628,0.25739193
0.03472375,0.23764007910349375,0.23739375
0.032243125,0.23434410019775873,0.233545
0.022995625,0.22445616348055372,0.22545375
0.015884375,0.2165458141067897,0.21820237
0.0446425,0.24060646011865525,0.24722336
0.0591325,0.2666446934739618,0.26031128
0.057593125,0.27092946605141727,0.26363724
0.078356875,0.2854317732366513,0.28623724
0.12143437500000001,0.3450889914304549,0.32728058
0.102665,0.32234673698088334,0.31245625
0.217011875,0.45023071852340146,0.44939575
0.103451875,0.32564271588661836,0.31293905
0.16152125,0.3740936058009229,0.37648278
0.18566812500000002,0.4004614370468029,0.39804688
0.168918125,0.3915622940013184,0.38149634
0.101246875,0.31773236651285436,0.31010377
0.14571375,0.3635464733025709,0.36145782
0.125951875,0.3319050758075149,0.33790097
0.102139375,0.3200395517468689,0.3155691
0.09606875000000001,0.3150955833882664,0.3026402
0.14046375,0.3408042188529994,0.34910876
0.130135,0.35234014502307187,0.33436188
0.07631,0.2903757415952538,0.27800435
0.07081,0.2587343441001978,0.2718935
0.07323437499999999,0.26730388925510884,0.27454743
0.034846875,0.2432432432432433,0.23856077
0.018384375,0.21852340145023072,0.21894401
0.030644375,0.22577455504284774,0.23143172
0.03954875,0.23302570863546476,0.24154252
0.059013125,0.2699406723796968,0.26417693
0.057668125,0.2682926829268293,0.26378515
0.06704062499999999,0.27818061964403434,0.2725557
0.105071875,0.31740276862228084,0.3192213
0.105126875,0.3203691496374423,0.31555748
0.174769375,0.4017798286090969,0.39535856
0.1360025,0.35332893869479237,0.3492722
0.091263125,0.30883322346736986,0.29954094
0.071170625,0.2864205669083718,0.27728093
0.08595312499999999,0.30487804878048785,0.29383725
0.102294375,0.31476598549769286,0.30630514
0.13594625,0.3602504943968359,0.3471507
0.142674375,0.3625576796308504,0.36276424
0.222285625,0.47363216875411995,0.4765694
0.161345625,0.4014502307185235,0.39101553
0.204070625,0.43210283454185894,0.41691658
0.23641874999999998,0.42847725774555045,0.43325463
0.014686250000000001,0.21852340145023072,0.21371605
0.021698125,0.22083058668424524,0.21935111
0.05739999999999999,0.2564271588661833,0.24779233
0.025107499999999998,0.22972972972972974,0.22518043
0.01432375,0.2165458141067897,0.21288209
0.012775,0.21522742254449573,0.21154065
0.019016250000000002,0.22148978246539225,0.2185402
0.028410625000000002,0.21852340145023072,0.21258569
0.038116875,0.22610415293342123,0.22086944
0.03388875,0.22313777191825976,0.21886747
0.0312025,0.22214897824653926,0.21453293
0.05036375,0.23302570863546476,0.22731973
0.08967,0.26763348714568225,0.2591259
0.060086875,0.24159525379037575,0.23266108
0.03566875,0.22313777191825976,0.21581359
0.08571875,0.3029004614370468,0.29648587
0.088161875,0.3058668424522083,0.29443115
0.063970625,0.2798286090969018,0.26765895
0.099100625,0.32762030323005936,0.30113608
0.04495375,0.2541199736321688,0.2472013
0.0763775,0.2933421226104153,0.28034085
0.075331875,0.29070533948582733,0.2786191
0.077383125,0.2903757415952538,0.28076467
0.051621875,0.26203032300593276,0.2539305
0.0603275,0.2804878048780488,0.26419678
0.028936250000000004,0.23829927488464075,0.22866309
0.0111325,0.21423862887277523,0.20931347
0.013005,0.21918259723137773,0.21580869
0.02205375,0.22247857613711275,0.22117102
0.024791874999999998,0.23071852340145024,0.22691523
0.012536249999999999,0.2165458141067897,0.21080595
0.022278125,0.2132498352010547,0.20901375
0.02160625,0.21489782465392218,0.20937985
0.0518725,0.23368490441661177,0.22688982
0.030351250000000003,0.22116018457481876,0.21704237
0.10205,0.2541199736321688,0.25727645
0.1383125,0.33717864205669085,0.32791743
0.05265875,0.23434410019775873,0.22696304
0.09701499999999999,0.2574159525379038,0.25401768
0.042783749999999995,0.2544495715227423,0.24589874
0.036821875,0.24917600527356626,0.23962124
0.045839375,0.26104152933421226,0.24886525
0.04689625,0.2564271588661833,0.24973413
0.055998124999999996,0.2696110744891233,0.25847372
0.05019749999999999,0.2636783124588003,0.25287274
0.0761625,0.28971654581410683,0.2804247
0.09365875,0.3187211601845748,0.29937166
0.05635375,0.27092946605141727,0.25663316
0.144694375,0.3536585365853659,0.35678858
0.06316125,0.26796308503625577,0.2655322
0.031625625000000004,0.23566249176005274,0.2332954
0.032549375000000005,0.23731048121292025,0.23402567
0.020303124999999998,0.22412656558998023,0.2199643
0.039529999999999996,0.24423203691496376,0.23879021
0.01496875,0.21918259723137773,0.2177686
0.063339375,0.2732366512854318,0.2687264
0.07017562499999999,0.2824653922214898,0.27533653
0.056116875,0.2768622280817403,0.2596014
0.10941125,0.31773236651285436,0.31497845
0.21172375,0.45880026367831245,0.43845367
0.23311625,0.4765985497692815,0.47260106
0.15081687500000002,0.3754119973632169,0.34586534
0.11861812499999999,0.3358602504943969,0.3344111
0.010433125,0.2020435069215557,0.20624658
0.010470625,0.20303230059327623,0.2077254
0.010734375,0.20138431114040872,0.20764211
0.01050125,0.20435069215557022,0.2108163
0.010353125000000001,0.2040210942649967,0.20501429
0.044221875,0.2448912326961108,0.246022
0.257573125,0.4980224126565591,0.5292768
0.414270625,0.6766644693473962,0.8042355
0.3699525,0.6203032300593277,0.71093094
0.1724375,0.39024390243902446,0.39183068
0.10746437499999999,0.3292682926829269,0.31223318
0.059186249999999996,0.2593935398813448,0.26623055
0.06197375000000001,0.26928147659854973,0.26914653
0.043368125,0.25115359261700726,0.25078237
0.054971875,0.2603823335530653,0.26193988
0.042384375,0.2498352010547133,0.24722022
0.056591875,0.2686222808174028,0.26199335
0.036280625,0.2465392221489783,0.24004014
0.08268125,0.29927488464073837,0.29041174
0.04126125,0.2587343441001978,0.247641
0.0640775,0.2798286090969018,0.2700599
0.43367812499999997,0.7294001318391562,0.79589444
0.115108125,0.3572841133816744,0.32735962
0.080534375,0.3002636783124588,0.28645486
0.091284375,0.3127883981542518,0.30079776
0.113579375,0.33750823994726437,0.32423034
0.12577624999999998,0.35234014502307187,0.34345827
0.2475875,0.48549769281476596,0.5066816
0.093779375,0.3052076466710614,0.30111873
0.131785625,0.35695451549110085,0.3454466
0.257193125,0.4943968358602505,0.5044594
0.44883187500000005,0.7511535926170072,0.7083345
0.4308875,0.7353328938694793,0.76566374
0.023123750000000002,0.23829927488464075,0.24238856
0.012356250000000001,0.21852340145023072,0.22172852
0.030493125,0.23994726433750824,0.26776725
0.04117875,0.2587343441001978,0.28377995
0.0414725,0.2544495715227423,0.28539452
0.036316875,0.2498352010547133,0.2760729
0.04632875,0.2649967040210943,0.2962314
0.047541875,0.2870797626895188,0.29922697
0.025259999999999998,0.2528015820698748,0.26152214
0.0159775,0.23302570863546476,0.24562894
0.022095,0.24555042847725778,0.24664076
0.034174375,0.2653263019116678,0.26558864
0.03604,0.2705998681608438,0.267591
0.044069375,0.2448912326961108,0.24956082
0.065876875,0.26730388925510884,0.27035317
0.046448125,0.29597890573500335,0.2895931
0.044976875,0.2923533289386948,0.289444
0.041466875,0.2824653922214898,0.27934504
0.031000624999999997,0.2633487145682268,0.2671924
0.025734374999999997,0.2504943968358603,0.2512329
0.030186249999999998,0.2544495715227423,0.26253393
0.02576625,0.25082399472643374,0.24789158
0.063110625,0.30355965721819383,0.32165733
0.02080375,0.23895847066578776,0.24023792
0.012496875000000001,0.22808174027686226,0.22755334
0.02774625,0.23862887277521427,0.2592798
0.040880625,0.26104152933421226,0.2873521
0.03485625,0.2498352010547133,0.27665785
0.033771875,0.24950560316413978,0.28249583
0.043846249999999996,0.2544495715227423,0.28957075
0.0545075,0.2834541858932103,0.31399408
0.062838125,0.2860909690177983,0.327606
0.042753124999999996,0.2752142386288728,0.29091156
0.041050625,0.26697429136453527,0.28690675
0.033414375,0.2696110744891233,0.2641724
0.027608749999999998,0.2593935398813448,0.25635695
0.0325725,0.2557679630850363,0.26439142
0.04015375,0.24950560316413978,0.24571526
0.074546875,0.2844429795649308,0.27949932
0.033735625000000005,0.26268951878707975,0.2646677
0.04645625,0.29400131839156235,0.2899044
0.035226875000000005,0.26301911667765326,0.26844084
0.024563750000000002,0.2557679630850363,0.2524601
0.036703124999999996,0.26268951878707975,0.2758682
0.06438812499999999,0.3279499011206328,0.3209603
0.05458,0.31476598549769286,0.30301714
0.036318125,0.2818061964403428,0.26715952
0.014858125,0.23005932762030323,0.23219007
0.010750625,0.2168754119973632,0.21847023
0.01031375,0.21555702043506925,0.2163171
0.0100325,0.21292023731048126,0.21488935
0.010021875,0.21390903098220174,0.21664886
0.010366875000000001,0.21423862887277523,0.21781163
0.010439374999999999,0.21588661832564274,0.21597554
0.014335,0.22511535926170073,0.2276307
0.017361875,0.21852340145023072,0.2242126
0.0284675,0.23038892551087678,0.2364057
0.056233124999999995,0.25675675675675674,0.26210228
0.056384375,0.26235992089650634,0.26292056
0.046006875,0.24818721160184581,0.25108847
0.032465625,0.24060646011865525,0.2334366
0.052912499999999994,0.2590639419907713,0.256445
0.0743525,0.2877389584706658,0.2791177
0.05052187500000001,0.29663810151615033,0.29531637
0.03755,0.2844429795649308,0.27193698
0.049446875,0.2804878048780488,0.29259408
0.044135625,0.28905735003295985,0.2857608
0.026738125,0.25313117996044826,0.24897946
0.04169875,0.28279499011206327,0.2818907
0.048241875000000004,0.27257745550428475,0.28860587
0.044763125,0.30388925510876735,0.27888492
0.0238325,0.24522083058668423,0.24788107
0.01167875,0.22610415293342123,0.22642824
0.01093375,0.21951219512195128,0.22148365
0.017535000000000002,0.2228081740276862,0.23129547
0.020833125,0.23401450230718526,0.24335262
0.010619375,0.2198417930125247,0.22164682
0.013614999999999999,0.22247857613711275,0.22290976
0.0149975,0.22709294660514176,0.23236921
0.025611875,0.22742254449571525,0.23123941
0.028352500000000003,0.23368490441661177,0.23717271
0.039765,0.24258404746209625,0.24451151
0.060075,0.2603823335530653,0.26446456
0.04827,0.26301911667765326,0.25273433
0.034444999999999996,0.24060646011865525,0.23992434
0.05813625,0.26005273566249176,0.2616047
0.0565875,0.2646671061305208,0.26001996
0.048200625000000004,0.2949901120632828,0.29439357
0.064166875,0.33322346736980885,0.31821984
0.046950625,0.30158206987475283,0.29029617
0.02299625,0.25016479894528676,0.24591249
0.048557499999999996,0.2811470006591958,0.29034886
0.030755624999999998,0.26598549769281477,0.26034442
0.039471875000000003,0.2923533289386948,0.27376086
0.0764225,0.2972972972972973,0.34488475
0.020961874999999998,0.24159525379037575,0.23652175
0.027875624999999998,0.2528015820698748,0.24520716
0.013746249999999998,0.22940013183915622,0.22612797
0.01001875,0.2165458141067897,0.21663556
0.010071875,0.21951219512195128,0.2158618
0.010911875,0.21918259723137773,0.2193257
0.010682500000000001,0.22050098879367175,0.21652511
0.02025375,0.22841133816743572,0.23571935
0.023563124999999997,0.2534607778510217,0.24148877
0.033828750000000005,0.2696110744891233,0.265814
0.063445,0.33025708635464734,0.3226818
0.037835,0.2824653922214898,0.279719
0.040878750000000005,0.2969676994067238,0.28223863
0.09480374999999999,0.3856295319709954,0.37359595
0.023916875,0.2643375082399472,0.2486467
0.081989375,0.3599208965062624,0.35611072
0.047731249999999996,0.3081740276862228,0.29625133
0.033979375,0.2854317732366513,0.26867408
0.027274375,0.26268951878707975,0.25682855
0.033878124999999995,0.2649967040210943,0.26271483
0.02261875,0.25609756097560976,0.24261
0.05747624999999999,0.3160843770599869,0.29894638
0.01778375,0.24225444957152276,0.23722303
0.032545000000000004,0.2603823335530653,0.26031923
0.032684375,0.2640079103493738,0.2598749
0.022445625,0.2448912326961108,0.24172561
0.02777,0.2590639419907713,0.25186688
0.01144875,0.22709294660514176,0.22319654
0.011344375,0.22643375082399475,0.22615938
0.01099625,0.22643375082399475,0.22337015
0.011421249999999999,0.22511535926170073,0.22850603
0.017044375,0.23335530652603825,0.23560487
0.040396875,0.2804878048780488,0.27778986
0.031099375000000002,0.26763348714568225,0.26344618
0.049143124999999996,0.30092287409360585,0.29745895
0.068431875,0.33981542518127883,0.3424269
0.042746875000000004,0.3101516150296639,0.2886681
0.0963675,0.37145682267633484,0.38432372
0.0893575,0.39189189189189194,0.37023452
0.07794562499999999,0.37145682267633484,0.35440218
0.051743125,0.3230059327620303,0.30275083
0.064524375,0.3328938694792354,0.32629344
0.043571874999999996,0.2979564930784443,0.29158252
0.051194375,0.31476598549769286,0.30255663
0.03707875,0.27389584706657877,0.27445364
0.043545625,0.2936717205009888,0.2786624
0.052561875,0.3002636783124588,0.30008498
0.062031875,0.2936717205009888,0.31279773
0.052411875,0.2883981542518128,0.2950618
0.031246249999999996,0.2544495715227423,0.25990668
0.033883125,0.2554383651944628,0.26190025
0.041166875000000006,0.27257745550428475,0.28221136
0.021469375,0.25214238628872776,0.25337708
0.011669375,0.22050098879367175,0.22566897
0.020501875,0.23368490441661177,0.23916695
0.035956875,0.2557679630850363,0.26259452
0.06485250000000001,0.3127883981542518,0.33217394
0.111301875,0.4073829927488465,0.41993174
0.127085,0.4495715227422545,0.4559612
0.136370625,0.45220830586684246,0.46689346
0.133858125,0.459129861568886,0.46617597
0.167645,0.5131839156229401,0.53219616
0.127364375,0.4515491100856955,0.4460963
0.07633,0.35563612392880684,0.35825437
0.095536875,0.37475280158206986,0.40117645
0.12274125,0.42715886618325644,0.44943583
0.13777625,0.451219512195122,0.46982533
0.14399062499999998,0.46242584047462104,0.48141852
0.0730225,0.3358602504943969,0.35877448
0.061350625000000006,0.051087673038892556,0.17689319
0.01247875,0.21588661832564274,0.22151043
0.012741875,0.21720500988793676,0.22512901
0.031250625,0.24851680949241925,0.2517711
0.010484375,0.21621621621621626,0.22323845
0.010304375000000001,0.20830586684245223,0.21900329
0.010683125,0.21555702043506925,0.22565752
0.019040625,0.23005932762030323,0.23239322
0.017504375,0.21555702043506925,0.22075209
0.013695625,0.21259063941990772,0.21622145
0.016071250000000002,0.2168754119973632,0.22175115
0.018279375,0.2228081740276862,0.22719656
0.017203125,0.2168754119973632,0.2218216
0.018669375,0.22148978246539225,0.22480223
0.04704,0.24390243902439027,0.2480626
0.01410625,0.21423862887277523,0.2202136
0.018758749999999998,0.23467369808833227,0.23567857
0.020461874999999997,0.23434410019775873,0.23895651
0.016860625,0.23269611074489124,0.23315525
0.017529375,0.22709294660514176,0.23361433
0.019024375,0.23566249176005274,0.23628952
0.03051,0.25016479894528676,0.25861567
0.047428125,0.2844429795649308,0.28549337
0.01507625,0.22610415293342123,0.22886726
0.013114375000000001,0.21753460777851025,0.22594616
0.014006874999999998,0.2181938035596572,0.22211918
0.011163125,0.21127224785761375,0.21827799
0.011601875000000001,0.21357943309162822,0.22022615
0.01463,0.21918259723137773,0.22630349
0.01258375,0.21259063941990772,0.21985154
0.0118725,0.21885299934080427,0.22480834
0.014828125000000001,0.22116018457481876,0.2279201
0.020835625,0.22181938035596574,0.22385074
0.028301874999999997,0.22511535926170073,0.23092742
0.016876875,0.21720500988793676,0.22248861
0.018775625,0.21918259723137773,0.22638096
0.020775,0.21918259723137773,0.22490317
0.030012499999999998,0.23236651285431775,0.23554763
0.019169375,0.21753460777851025,0.22358148
0.013858124999999999,0.21489782465392218,0.22202094
0.026291875,0.24159525379037575,0.24583383
0.015678749999999998,0.22610415293342123,0.22921304
0.015584375000000001,0.23005932762030323,0.23151235
0.030770625000000003,0.2554383651944628,0.25585958
0.03240125,0.26170072511535925,0.2605097
0.024781249999999998,0.23796967699406726,0.24847108
0.036814374999999996,0.2636783124588003,0.26404092
0.023944375,0.23467369808833227,0.24317305
0.018858125,0.23302570863546476,0.2357733
0.05472249999999999,0.2814765985497693,0.29808667
0.04825125,0.26697429136453527,0.28260386
0.011039375,0.2119314436387607,0.22572789
0.011468125,0.21456822676334875,0.22424805
0.01047875,0.2069874752801582,0.22265677
0.01128125,0.21390903098220174,0.22252786
0.0257875,0.23632168754119975,0.24764618
0.03921625,0.2577455504284773,0.27073738
0.041995624999999995,0.2705998681608438,0.2824736
0.0864,0.34970336189848383,0.36609834
0.078136875,0.33355306526038236,0.35217544
0.06644,0.3200395517468689,0.32691172
0.0476875,0.28279499011206327,0.2951376
0.08194375000000001,0.27785102175346077,0.2895667
0.04459125,0.24752801582069875,0.24911392
0.049202499999999996,0.2903757415952538,0.29367372
0.045274375,0.2758734344100198,0.2844704
0.04956875,0.2870797626895188,0.29491028
0.043991875,0.2715886618325643,0.28561074
0.040930625,0.26697429136453527,0.27467847
0.09957375,0.3750823994726434,0.39323083
0.054524375,0.30059327620303233,0.3117797
0.0687275,0.31476598549769286,0.3385931
0.03652375,0.26301911667765326,0.27359292
0.043762499999999996,0.2735662491760053,0.28616938
0.02440125,0.23961766644693477,0.24702373
0.013851875,0.22214897824653926,0.23228046
0.014180000000000002,0.21918259723137773,0.23187234
0.01375375,0.22379696769940677,0.23113829
0.01353,0.22313777191825976,0.23142342
0.028185625,0.24291364535266977,0.25441
0.040064375,0.2735662491760053,0.2800298
0.08102625,0.3516809492419249,0.3636418
0.08712125,0.3602504943968359,0.37572142
0.114511875,0.4199077125906395,0.4177629
0.09678187499999999,0.37442320369149645,0.38757184
0.17098125,0.507910349373764,0.5334683
0.10475062500000001,0.34970336189848383,0.35098645
0.08287625,0.2824653922214898,0.29205197
0.0847425,0.3520105471324984,0.36989602
0.124575625,0.43342122610415296,0.4430992
0.09524375,0.38529993408042196,0.39259908
0.093596875,0.3796967699406724,0.38489535
0.09265562499999999,0.3787079762689519,0.381233
0.160036875,0.4733025708635465,0.5029007
0.109359375,0.4021094264996704,0.41025567
0.07154625,0.33882663150955833,0.3344374
0.083509375,0.3427818061964404,0.3501031
0.030554375,0.2498352010547133,0.25815186
0.022015625,0.23005932762030323,0.24415778
0.015443124999999999,0.22116018457481876,0.23151076
0.01217625,0.21786420566908377,0.2275284
0.01361,0.21522742254449573,0.23137781
0.02078375,0.22478576137112724,0.24113615
0.035348125,0.25675675675675674,0.2697046
0.031513124999999996,0.25510876730388926,0.26617774
0.043101875,0.2762030323005933,0.28625485
0.038531875,0.26763348714568225,0.2769112
0.04691125,0.2804878048780488,0.29259193
0.064303125,0.3187211601845748,0.32805657
0.076015625,0.3391562294001319,0.34144327
0.0780475,0.33717864205669085,0.34904894
0.06722,0.32959789057350036,0.32833403
0.048955,0.28905735003295985,0.29194126
0.06222875,0.3220171390903098,0.3211882
0.047980625,0.2923533289386948,0.30774045
0.070670625,0.31641397495056034,0.3407563
0.07083375,0.33651944627554387,0.33829197
0.034775,0.044166117336849046,0.17128204
0.021679375,0.25510876730388926,0.24414983
0.02699375,0.26268951878707975,0.25087166
0.013067500000000001,0.24060646011865525,0.23449141
0.01067,0.23071852340145024,0.22271152
0.010454375,0.22940013183915622,0.22102208
0.011151875,0.22742254449571525,0.22210322
0.0175475,0.2448912326961108,0.23550902
0.019941875,0.25016479894528676,0.23976433
0.043234375000000005,0.28806855636123935,0.28342807
0.04863125,0.30355965721819383,0.29496816
0.045405,0.2949901120632828,0.2885563
0.03640625,0.2834541858932103,0.2706212
0.058961875,0.3279499011206328,0.3157558
0.048700625,0.3042188529993408,0.29308158
0.0255375,0.26796308503625577,0.2509882
0.03671,0.2798286090969018,0.2704795
0.038431875,0.2818061964403428,0.27332467
0.03551875,0.2791694133157548,0.26746643
0.036838749999999996,0.2811470006591958,0.27076674
0.046600625,0.3045484508899143,0.28663057
0.065171875,0.05009887936717205,0.18546133
0.05480625,0.2666446934739618,0.30718657
0.015013750000000001,0.21390903098220174,0.23437129
0.046725,0.2699406723796968,0.28640324
0.014141875000000002,0.2116018457481872,0.2313454
0.026319375,0.22972972972972974,0.247035
0.019647500000000002,0.22247857613711275,0.23986757
0.048418749999999997,0.2702702702702703,0.28923607
0.073475625,0.31179960448253136,0.34522268
0.10606249999999999,0.3678312458800264,0.4058996
0.074713125,0.3236651285431773,0.35659865
0.08523875,0.3378378378378379,0.3556464
0.098918125,0.3684904416611734,0.39264283
0.0837025,0.33651944627554387,0.36865082
0.1012475,0.35563612392880684,0.39531147
0.07977375,0.3408042188529994,0.35746077
0.100416875,0.36123928806855643,0.39210656
0.123499375,0.40606460118655247,0.44104818
0.12262437500000001,0.40771259063941995,0.43322232
0.09524625,0.34838497033618987,0.39564314
0.106501875,0.3688200395517469,0.40966046
0.136115,0.42979564930784436,0.46522194
0.10135000000000001,0.34904416611733685,0.40372154
0.0925675,0.3450889914304549,0.38265193
0.125288125,0.41199736321687547,0.43664494
0.054638125,0.2791694133157548,0.3063682
0.01838625,0.22181938035596574,0.23877305
0.01828625,0.21456822676334875,0.23666395
0.02018125,0.22017139090309823,0.2385833
0.024015,0.22610415293342123,0.24721055
0.019290625,0.22214897824653926,0.23913674
0.05886812500000001,0.2864205669083718,0.30666634
0.12164375000000001,0.3958470665787739,0.42994234
0.10848125,0.3701384311140409,0.41218802
0.08311437499999999,0.3342122610415294,0.36434907
0.07564062499999999,0.3249835201054713,0.35177428
0.12643374999999998,0.39518787079762696,0.44056642
0.16180250000000002,0.46572181938035606,0.514992
0.11437375000000001,0.3885959129861569,0.4161802
0.079079375,0.3391562294001319,0.35428697
0.06948625,0.3180619644034278,0.34139737
0.084075,0.33124588002636784,0.3745206
0.100869375,0.3684904416611734,0.40389457
0.11030437500000001,0.3773895847066579,0.41431043
0.10460875,0.3806855636123929,0.4076621
0.120924375,0.4014502307185235,0.42958415
0.19556625,0.5365853658536586,0.59314966
0.14045687499999998,0.4515491100856955,0.4817741
0.11697874999999999,0.3958470665787739,0.4246133
0.050373125,0.2834541858932103,0.29982263
0.030599375,0.24390243902439027,0.2589918
0.031616875,0.23994726433750824,0.26046196
0.014883125,0.22247857613711275,0.23261084
0.025396875000000003,0.23632168754119975,0.24741329
0.025182500000000003,0.23829927488464075,0.25777742
0.034633125,0.25609756097560976,0.2713283
0.056974375,0.28378378378378377,0.30906945
0.081388125,0.3279499011206328,0.36614573
0.08717,0.3467369808833224,0.36869395
0.06259375,0.30751483190507584,0.32401115
0.08162375,0.33223467369808835,0.3558797
0.1133575,0.3724456163480554,0.41070062
0.075413125,0.3190507580751483,0.34736872
0.056993749999999996,0.2949901120632828,0.30929852
0.10221687500000001,0.35102175346077785,0.3981367
0.062163125,0.29894528675016485,0.32590342
0.077155625,0.32959789057350036,0.3498106
0.09138375,0.34739617666446937,0.38712206
0.09435249999999999,0.34904416611733685,0.3862899
0.15729875,0.459129861568886,0.510647
0.14914375,0.4363876071193144,0.48574224
0.16955437499999998,0.4660514172709295,0.53063464
0.09446,0.3503625576796309,0.38899362
0.037559375,0.26170072511535925,0.27586246
0.0574475,0.2887277521423863,0.31175184
0.08685625,0.32564271588661836,0.36097398
0.018781875,0.22972972972972974,0.24433571
0.029939375,0.2649967040210943,0.27210143
0.028888124999999997,0.26203032300593276,0.2650278
0.033501875,0.25510876730388926,0.26626268
0.053614375000000006,0.2874093605800923,0.3065741
0.076540625,0.31740276862228084,0.3514281
0.09430875,0.34574818721160183,0.40927354
0.140378125,0.4179301252471984,0.4854102
0.085213125,0.3259723137771919,0.36992598
0.14743562500000001,0.4380355965721819,0.4927142
0.12108125,0.41957811470006595,0.43811134
0.060419375,0.3052076466710614,0.32778096
0.051824375,0.2847725774555043,0.3036427
0.076594375,0.3342122610415294,0.3529314
0.11283499999999999,0.3750823994726434,0.41932037
0.10088187500000001,0.38299274884640744,0.40195215
0.13793249999999999,0.41727092946605143,0.471855
0.156255,0.470336189848385,0.50960153
0.13118125,0.42979564930784436,0.4740825
0.175806875,0.5046143704680291,0.56696945
0.14822625,0.4561634805537245,0.48525697
0.023200000000000002,0.23731048121292025,0.24407543
0.011793125,0.21259063941990772,0.21995156
0.010366875000000001,0.20566908371786422,0.21780765
0.010186249999999999,0.20962425840474622,0.22423883
0.010093125,0.20435069215557022,0.21686481
0.0181175,0.22379696769940677,0.23034802
0.0141575,0.21753460777851025,0.2234451
0.014035625,0.20830586684245223,0.21641903
0.012338125,0.2069874752801582,0.21743996
0.01399375,0.20764667106130522,0.21772723
0.01265,0.2119314436387607,0.21917753
0.020731875,0.22247857613711275,0.2269804
0.026250000000000002,0.23038892551087678,0.23590644
0.0190075,0.22181938035596574,0.22616535
0.015993125,0.21390903098220174,0.21999761
0.02046625,0.23335530652603825,0.2341783
0.01379,0.21588661832564274,0.22678317
0.024665625,0.24159525379037575,0.24984927
0.030609375,0.24884640738299277,0.25646013
0.0204025,0.23698088332234676,0.24486728
0.027129375,0.24719841793012526,0.25329673
0.0192625,0.23038892551087678,0.24124251
0.04912125,0.2814765985497693,0.29251787
0.0326675,0.2577455504284773,0.2655544
0.028174375,0.24159525379037575,0.25124276
0.012775,0.2132498352010547,0.2270321
0.010308125,0.21522742254449573,0.22303939
0.0102925,0.21423862887277523,0.22210737
0.0105025,0.21423862887277523,0.22182482
0.011386875000000001,0.21720500988793676,0.22448505
0.01456625,0.2181938035596572,0.23104264
0.014751249999999999,0.21127224785761375,0.22073999
0.015914375,0.20995385629531976,0.21742095
0.01951375,0.21489782465392218,0.2231453
0.015835625,0.21226104152933425,0.21517372
0.023511874999999998,0.22017139090309823,0.22588153
0.036649375,0.23302570863546476,0.23661232
0.01358625,0.21094264996704024,0.21960224
0.018198125000000002,0.21753460777851025,0.22086003
0.016816249999999998,0.22445616348055372,0.23371783
0.022595625,0.24027686222808178,0.24362354
0.018078749999999998,0.23335530652603825,0.23785976
0.018328125,0.23203691496374426,0.23759615
0.048369375,0.28312458800263685,0.29630893
0.049248125,0.28905735003295985,0.300589
0.09378,0.3691496374423204,0.37903777
0.078410625,0.33025708635464734,0.34027857
0.052326874999999995,0.2854317732366513,0.29105797
0.01086625,0.22544495715227425,0.21827346
0.01006625,0.22775214238628871,0.22101034
0.0107,0.22874093605800927,0.22406459
0.010035625,0.22412656558998023,0.21696436
0.010262499999999999,0.22181938035596574,0.21681322
0.010779374999999999,0.22676334871456824,0.2150186
0.011658749999999999,0.22610415293342123,0.22010788
0.016153124999999997,0.22511535926170073,0.21986143
0.016933125,0.22841133816743572,0.22245094
0.015725,0.22577455504284774,0.2203773
0.01708875,0.23236651285431775,0.22370964
0.014140625,0.22610415293342123,0.22244559
0.014789374999999999,0.22511535926170073,0.21885777
0.012354374999999999,0.22379696769940677,0.21589226
0.021634999999999998,0.23500329597890574,0.22721326
0.014696875000000002,0.23829927488464075,0.22847575
0.01473375,0.23829927488464075,0.2300408
0.01900125,0.24390243902439027,0.23527128
0.015675625000000002,0.23796967699406726,0.24024494
0.022505,0.2524719841793013,0.23028281
0.015025625,0.23796967699406726,0.22734447
0.013470625,0.23071852340145024,0.22442661
0.012229375,0.23170731707317074,0.22223018
0.014761874999999999,0.23302570863546476,0.22493353
0.0109375,0.22676334871456824,0.21880837
0.010506875,0.22577455504284774,0.21788928
0.010501874999999999,0.22445616348055372,0.2175238
0.01047375,0.22478576137112724,0.2160545
0.009953125,0.22412656558998023,0.21761523
0.01149875,0.22808174027686226,0.21797384
0.013915,0.23335530652603825,0.22342776
0.017415625,0.22610415293342123,0.2224321
0.0170875,0.22577455504284774,0.22177154
0.017697499999999998,0.22972972972972974,0.22322804
0.01852375,0.23269611074489124,0.2240365
0.019998750000000003,0.23038892551087678,0.22507979
0.0239125,0.23665128543177325,0.22753726
0.014810625,0.22544495715227425,0.21950272
0.016304375,0.23005932762030323,0.22256802
0.025620625,0.2593935398813448,0.2540076
0.01892125,0.25082399472643374,0.2386133
0.017618125000000002,0.24357284113381672,0.23554207
0.024405,0.25477916941331574,0.24572146
0.0162975,0.23961766644693477,0.22595207
0.014398125000000001,0.23236651285431775,0.22757466
0.012515624999999999,0.23071852340145024,0.22023493
0.0195875,0.24423203691496376,0.2333435
0.01019125,0.22643375082399475,0.21480271
0.0300975,0.2577455504284773,0.2613286
0.04227,0.2646671061305208,0.28712845
0.032545000000000004,0.24752801582069875,0.26928863
0.035195,0.2613711272247858,0.2768041
0.03466875,0.2554383651944628,0.274835
0.0431225,0.2702702702702703,0.29375148
0.03525375,0.2590639419907713,0.2774158
0.0346775,0.24060646011865525,0.24046431
0.06354875,0.2696110744891233,0.2705445
0.0453575,0.25115359261700726,0.25159696
0.062519375,0.32531311799604484,0.3241706
0.062133125,0.32860909690177986,0.31818917
0.06697562500000001,0.33849703361898487,0.33354944
0.091539375,0.3872775214238629,0.3798876
0.0544875,0.3101516150296639,0.30322397
0.080984375,0.3582729070533949,0.35571203
0.072566875,0.3579433091628214,0.33837342
0.07849062500000001,0.3599208965062624,0.35182282
0.115051875,0.4508899143045485,0.42074955
0.12693125,0.46506262359920897,0.44056195
0.16806125,0.5530652603823336,0.51596844
0.0744175,0.35695451549110085,0.34754083
0.12058875,0.438694792353329,0.433338
0.06559374999999999,0.2969676994067238,0.3349868
0.103394375,0.3586025049439684,0.40518263
0.063351875,0.3045484508899143,0.3261593
0.03510625,0.25148319050758083,0.27419695
0.032811875000000004,0.24620962425840479,0.27293217
0.03238125,0.24818721160184581,0.271332
0.030898125,0.24588002636783124,0.26786706
0.020358124999999998,0.24027686222808178,0.23868005
0.038775625,0.23137771918259725,0.24087845
0.053535,0.2537903757415953,0.25817946
0.088415,0.30092287409360585,0.31727076
0.06659000000000001,0.3338826631509558,0.32543033
0.0566675,0.3190507580751483,0.30991918
0.064489375,0.3269611074489124,0.32201174
0.06433187500000001,0.33618984838497035,0.32510576
0.067053125,0.3358602504943969,0.33219784
0.05914625,0.3210283454185894,0.3149165
0.07324375,0.3503625576796309,0.3443973
0.093709375,0.39189189189189194,0.3832809
0.1418275,0.4864864864864866,0.4703536
0.10410187500000001,0.3974950560316414,0.40338832
0.168903125,0.5464733025708636,0.51015216
0.050406875,0.3078444297956493,0.30129683
0.036515,0.2752142386288728,0.27282995
0.025477499999999997,0.2504943968358603,0.24784091
0.022600625,0.24917600527356626,0.24355152
0.01118875,0.22544495715227425,0.2181851
0.010505,0.22511535926170073,0.21684515
0.01209875,0.22214897824653926,0.21746139
0.01005625,0.22445616348055372,0.2160545
0.013268125,0.22676334871456824,0.22335608
0.02068,0.24390243902439027,0.23387203
0.0276275,0.23566249176005274,0.23144226
0.045450000000000004,0.25708635464733026,0.24857034
0.026291875,0.23698088332234676,0.23177116
0.02122125,0.23434410019775873,0.22732416
0.042779374999999994,0.2593935398813448,0.24809833
0.036128125,0.25181278839815424,0.24175857
0.037965624999999996,0.25510876730388926,0.24318615
0.04411625,0.2649967040210943,0.24680834
0.048938749999999996,0.3154251812788398,0.30085483
0.05028875000000001,0.31970995385629536,0.29538783
0.05575187499999999,0.32762030323005936,0.30890223
0.055058750000000004,0.32069874752801586,0.30402875
0.054459999999999995,0.3160843770599869,0.30587745
0.06468125,0.34245220830586687,0.32148635
0.048456874999999996,0.30487804878048785,0.29252195
0.053125624999999996,0.31641397495056034,0.29661596
0.04119875,0.2860909690177983,0.26730734
0.046218749999999996,0.30158206987475283,0.28591543
0.02977125,0.2593935398813448,0.25024548
0.011491875,0.22775214238628871,0.21744691
0.0103,0.22412656558998023,0.21776581
0.018341875,0.24390243902439027,0.23456927
0.013623125,0.22972972972972974,0.21964382
0.01015875,0.22313777191825976,0.21483523
0.03077375,0.23928806855636123,0.23105039
0.019013125,0.22907053394858273,0.22139676
0.033590625,0.23994726433750824,0.23457885
0.048780625,0.26235992089650634,0.24859175
0.031601875,0.24752801582069875,0.23754898
0.036871875,0.25181278839815424,0.24065258
0.044555625,0.2613711272247858,0.24729642
0.044138125,0.2607119314436388,0.24743815
0.024840624999999998,0.26730388925510884,0.24777536
0.021954375,0.2537903757415953,0.23956573
0.019324374999999998,0.2534607778510217,0.23546341
0.013361875,0.23302570863546476,0.22562909
0.016900625,0.24719841793012526,0.23367971
0.044059375,0.2969676994067238,0.27383122
0.044460625,0.2999340804218853,0.28265032
0.04339625,0.29927488464073837,0.27810648
0.04010375,0.2900461437046803,0.26910952
0.04034625,0.2854317732366513,0.2731569
0.054305625,0.2972972972972973,0.29983768
0.02030125,0.24686882003955174,0.23766181
0.018899375,0.24423203691496376,0.23689477
0.016501875,0.23862887277521427,0.23269737
0.024703125,0.25510876730388926,0.24488787
0.03852375,0.27883981542518127,0.27372798
0.074290625,0.35464733025708634,0.34679717
0.13564625,0.49110085695451555,0.46964738
0.172345625,0.5500988793671721,0.5472875
0.19446312500000001,0.6100856954515491,0.58571154
0.14243937499999998,0.4943968358602505,0.4715215
0.14757375,0.5102175346077785,0.47625583
0.11912249999999999,0.4505603164139749,0.426486
0.145694375,0.5056031641397496,0.49608704
0.16150625000000002,0.5128543177323666,0.51598036
0.219451875,0.6535926170072512,0.65219116
0.1491275,0.5214238628872776,0.51044124
0.147136875,0.49604482531311805,0.48157087
0.1674,0.5415293342122611,0.5310395
0.198951875,0.6041529334212261,0.5950869
0.13884125,0.479564930784443,0.4577611
0.119264375,0.4456163480553724,0.43548194
0.072699375,0.34607778510217535,0.33890733
0.021946874999999998,0.2528015820698748,0.24146949
0.03312625,0.2732366512854318,0.25822055
0.0136125,0.23269611074489124,0.23141715
0.012328124999999999,0.23368490441661177,0.22735953
0.015763125,0.24126565589980226,0.23187956
0.030616874999999998,0.25675675675675674,0.2614458
0.07359687499999999,0.3477257745550429,0.3426343
0.12896000000000002,0.45023071852340146,0.44953787
0.2382125,0.6331575477916942,0.6928802
0.245479375,0.6974291364535268,0.71944916
0.274854375,0.7893869479235334,0.8029429
0.18869625,0.5995385629531972,0.5773451
0.14174437499999998,0.5154911008569546,0.46728152
0.13320937500000002,0.47923533289386955,0.45688543
0.17511375,0.5715227422544497,0.53531915
0.157040625,0.5428477257745551,0.50591135
0.13080750000000002,0.4812129202373105,0.45310715
0.10974124999999998,0.43045484508899146,0.41557005
0.1568575,0.5339485827290705,0.49904835
0.144445,0.5039551746868821,0.4707327
0.223655625,0.6743572841133817,0.63562286
0.16350562500000002,0.5576796308503625,0.51237845
0.07382999999999999,0.3678312458800264,0.35041445
0.08935937499999999,0.3846407382992749,0.37455457
0.03258875,0.23401450230718526,0.23675822
0.02186625,0.22610415293342123,0.22591634
0.01408,0.21753460777851025,0.2195908
0.0151425,0.21885299934080427,0.21991046
0.015613750000000001,0.21588661832564274,0.22147496
0.015656875,0.21885299934080427,0.22261281
0.029157499999999996,0.23170731707317074,0.23311915
0.027046874999999998,0.22841133816743572,0.23007895
0.02153625,0.22610415293342123,0.22373919
0.027655625,0.22972972972972974,0.23072474
0.02415625,0.22841133816743572,0.22533566
0.020949375,0.22940013183915622,0.22588198
0.040603125000000004,0.24555042847725778,0.23926398
0.03143625,0.23994726433750824,0.23440415
0.019365625,0.22676334871456824,0.21859509
0.02121125,0.22940013183915622,0.22390538
0.024368124999999997,0.22775214238628871,0.22483364
0.02981125,0.23665128543177325,0.234129
0.035312500000000004,0.23829927488464075,0.23892003
0.040976875,0.24588002636783124,0.24424763
0.06586125000000001,0.2640079103493738,0.27013648
0.06349,0.2653263019116678,0.2676006
0.034505625,0.23698088332234676,0.23793659
0.0153975,0.21918259723137773,0.21833487
0.024933749999999998,0.24555042847725778,0.23339468
0.026930625000000003,0.22775214238628871,0.23150827
0.027351874999999998,0.22874093605800927,0.23525704
0.026728750000000003,0.22577455504284774,0.23469557
0.027245000000000002,0.22709294660514176,0.23500313
0.025818124999999997,0.22841133816743572,0.23365302
0.024419375,0.22709294660514176,0.22969031
0.04258125,0.24456163480553728,0.2463955
0.038246249999999996,0.23731048121292025,0.24429214
0.028176250000000003,0.23170731707317074,0.23260769
0.036886249999999995,0.24390243902439027,0.24125618
0.021079375,0.22676334871456824,0.22511625
0.015205,0.22412656558998023,0.21895894
0.028831875,0.23467369808833227,0.23197946
0.026483125000000003,0.23533289386947928,0.23095658
0.0247875,0.22972972972972974,0.22847085
0.03337,0.23994726433750824,0.23714234
0.0446475,0.24818721160184581,0.24781016
0.058756875,0.26235992089650634,0.26230642
0.05609937499999999,0.2646671061305208,0.25965607
0.07617874999999999,0.2649967040210943,0.28116393
0.099709375,0.29433091628213587,0.3073186
0.08127124999999999,0.2841133816743573,0.2913626
0.07127375,0.2702702702702703,0.27383527
0.07683187500000001,0.27092946605141727,0.28410506
0.02131875,0.2168754119973632,0.2259989
0.0159975,0.21226104152933425,0.218767
0.0124675,0.20995385629531976,0.21590316
0.0115075,0.20665787738958474,0.21451056
0.01885,0.21028345418589323,0.21953596
0.022989375,0.2181938035596572,0.22612852
0.0240675,0.22214897824653926,0.22777945
0.017510625,0.21489782465392218,0.21966237
0.01899375,0.21918259723137773,0.2207449
0.020393125,0.22247857613711275,0.22321713
0.044070625,0.24522083058668423,0.24958159
0.16285624999999998,0.3658536585365854,0.3811817
0.06456125,0.27191825972313777,0.2678089
0.044074375,0.24060646011865525,0.2488248
0.060313125,0.2524719841793013,0.26228952
0.02693,0.21951219512195128,0.22658116
0.065554375,0.2646671061305208,0.26807916
0.031532500000000005,0.23005932762030323,0.23562434
0.05086,0.24159525379037575,0.25276774
0.064548125,0.24785761371127227,0.2705239
0.1975125,0.3965062623599209,0.44038874
0.23216125,0.44891232696110744,0.5196371
0.19296750000000001,0.3810151615029664,0.42093846
0.10973437500000001,0.29894528675016485,0.31676486
0.061103125,0.25181278839815424,0.26427972
0.012535,0.21061305207646672,0.21465692
0.014555000000000002,0.20665787738958474,0.21672548
0.017621249999999998,0.21456822676334875,0.21858075
0.01104875,0.2069874752801582,0.21080871
0.031483125,0.22742254449571525,0.23512751
0.024334375,0.22083058668424524,0.22792968
0.020198125,0.21918259723137773,0.22248077
0.02437625,0.22412656558998023,0.22645281
0.022384375,0.22116018457481876,0.22557552
0.039173124999999996,0.23731048121292025,0.24221885
0.08634875,0.29597890573500335,0.2950774
0.054708124999999996,0.25972313777191824,0.26006022
0.026018124999999996,0.22083058668424524,0.22594719
0.021118124999999998,0.22148978246539225,0.22344372
0.029569375,0.23104812129202373,0.23414645
0.073185625,0.2768622280817403,0.28069496
0.042004375,0.24225444957152276,0.24574111
0.046091875,0.23796967699406726,0.24948852
0.049579374999999995,0.23434410019775873,0.2513279
0.189185,0.3958470665787739,0.43149337
0.26081625,0.4897824653922216,0.5525717
0.1986825,0.41760052735662495,0.43576428
0.057739375,0.2649967040210943,0.26306605
0.024215,0.23467369808833227,0.2316804
0.03144375,0.23796967699406726,0.23672563
0.01293125,0.21885299934080427,0.21505941
0.010591875,0.2132498352010547,0.21554388
0.013710625,0.2165458141067897,0.21676429
0.033461875,0.23599208965062624,0.23478818
0.023843125,0.23005932762030323,0.22827159
0.031861875,0.23796967699406726,0.23781645
0.036123125,0.24588002636783124,0.24103838
0.030175625,0.24027686222808178,0.23404498
0.036193125,0.24884640738299277,0.24140836
0.040008125,0.24917600527356626,0.24249576
0.035045,0.24258404746209625,0.23696993
0.037705625,0.24620962425840479,0.2395072
0.034520625,0.24719841793012526,0.24070245
0.047491875,0.2590639419907713,0.2531647
0.05413125,0.26796308503625577,0.25940216
0.04940375,0.26170072511535925,0.25573584
0.04527375,0.2593935398813448,0.25200546
0.06400375,0.27818061964403434,0.2660302
0.1108225,0.3289386947923533,0.3270204
0.090515,0.29564930784442983,0.28936744
0.029403125000000002,0.23269611074489124,0.2316936
0.034166249999999995,0.24522083058668423,0.24228913
0.019545,0.22940013183915622,0.22520638
0.012414375,0.2168754119973632,0.21766527
0.02217375,0.23203691496374426,0.22888868
0.018089374999999998,0.23137771918259725,0.22622621
0.030845,0.23764007910349375,0.23810878
0.031114375,0.24522083058668423,0.23910259
0.044409375,0.24555042847725778,0.24994251
0.02350375,0.23137771918259725,0.2288992
0.03217625,0.23994726433750824,0.23698516
0.023204375,0.22907053394858273,0.2277959
0.017895,0.22742254449571525,0.22234042
0.034705625000000004,0.24555042847725778,0.23863703
0.053350625,0.27191825972313777,0.25733793
0.03620875,0.2465392221489783,0.23974237
0.051093124999999996,0.2574159525379038,0.25627342
0.060813125,0.27818061964403434,0.26746616
0.04933625,0.2646671061305208,0.2541955
0.083755,0.29927488464073837,0.29720014
0.07205687499999999,0.2834541858932103,0.27756992
0.079370625,0.2844429795649308,0.28945294
0.07661812500000001,0.2854317732366513,0.28309205
0.078350625,0.2824653922214898,0.28259993
0.09524375,0.3032300593276203,0.30594605
0.023731875,0.2198417930125247,0.22382237
0.016325,0.2168754119973632,0.21964492
0.0115925,0.20830586684245223,0.21361116
0.011471249999999999,0.20665787738958474,0.20999286
0.013646875,0.2089650626235992,0.2126264
0.015255625,0.20962425840474622,0.21570723
0.02539625,0.22346736980883322,0.22706887
0.035129375000000004,0.21061305207646672,0.21622947
0.04081125,0.2168754119973632,0.22139649
0.056351874999999996,0.22709294660514176,0.23012012
0.060281249999999995,0.22907053394858273,0.23119406
0.066725625,0.23566249176005274,0.23855634
0.094980625,0.2528015820698748,0.25458592
0.08132062500000001,0.24456163480553728,0.2469289
0.076795,0.24225444957152276,0.24338862
0.053179374999999994,0.2593935398813448,0.25476596
0.073148125,0.28378378378378377,0.27601576
0.048641875,0.2577455504284773,0.2528083
0.054261250000000004,0.2646671061305208,0.25823975
0.056965625,0.2653263019116678,0.26036677
0.09911687500000001,0.31377719182597236,0.30679837
0.051975625000000004,0.25510876730388926,0.2561939
0.049534375000000005,0.25148319050758083,0.25216123
0.040740625,0.24027686222808178,0.24312457
0.0225325,0.22148978246539225,0.22315583
0.037826874999999996,0.22940013183915622,0.2380351
0.018606875000000002,0.21720500988793676,0.22030224
0.015511875,0.21390903098220174,0.21424408
0.02425,0.22247857613711275,0.21863894
0.01244625,0.20863546473302572,0.21068074
0.012363124999999999,0.20830586684245223,0.21178135
0.01850375,0.20369149637442324,0.20804295
0.049991875000000005,0.2228081740276862,0.22574766
0.03978875,0.2168754119973632,0.22100094
0.0230075,0.20863546473302572,0.21105303
0.08631,0.26598549769281477,0.25673535
0.072721875,0.24027686222808178,0.24108766
0.0906875,0.2649967040210943,0.2577826
0.0560625,0.22841133816743572,0.22983028
0.054531249999999996,0.2649967040210943,0.25618422
0.039845625,0.24950560316413978,0.23885965
0.045409375,0.25313117996044826,0.24871309
0.06262875,0.2748846407382993,0.26691964
0.040053125,0.2504943968358603,0.24477142
0.074540625,0.2913645352669743,0.28102118
0.11387312499999999,0.3292682926829269,0.3198971
0.143246875,0.35530652603823343,0.35100058
0.053535624999999996,0.25972313777191824,0.26041517
0.07058,0.35530652603823343,0.33895135
0.025265625000000003,0.27092946605141727,0.25615108
0.0181325,0.2528015820698748,0.2384856
0.013021874999999999,0.2448912326961108,0.23224528
0.016396874999999998,0.24818721160184581,0.23785968
0.01642875,0.2448912326961108,0.23631002
0.032220625,0.2712590639419908,0.26553297
0.027995625000000003,0.24522083058668423,0.2360104
0.033434375,0.2528015820698748,0.24208939
0.0455775,0.2649967040210943,0.25537065
0.050556250000000004,0.2742254449571523,0.26112965
0.08347875,0.3029004614370468,0.2898692
0.149644375,0.37804878048780494,0.3780487
0.090185,0.31147000659195784,0.29769415
0.05252,0.2742254449571523,0.2597688
0.054275,0.3259723137771919,0.31032252
0.064916875,0.35563612392880684,0.33512837
0.088309375,0.3892551087673039,0.3788724
0.089474375,0.4024390243902439,0.37921885
0.07276625,0.3684904416611734,0.34851173
0.10075375,0.4225444957152275,0.41033342
0.086505,0.3958470665787739,0.37081015
0.101063125,0.40969017798286095,0.38587826
0.062781875,0.34970336189848383,0.31907246
0.04006125,0.30092287409360585,0.27444017
0.015666875,0.24719841793012526,0.24573475
0.0215475,0.2607119314436388,0.24346048
0.01239875,0.24159525379037575,0.2258014
0.013206875000000002,0.23928806855636123,0.22993177
0.019630625,0.25609756097560976,0.24051677
0.027002500000000002,0.2712590639419908,0.2582548
0.02573125,0.24686882003955174,0.23570238
0.127514375,0.39485827290705344,0.35813692
0.03486,0.25510876730388926,0.24449258
0.0861925,0.3052076466710614,0.2952485
0.08013125,0.2999340804218853,0.29462737
0.140808125,0.3622280817402769,0.3540971
0.105525625,0.3269611074489124,0.31177706
0.119569375,0.3760711931443639,0.36692584
0.07192875,0.3764007910349374,0.34486637
0.0517025,0.3230059327620303,0.3092251
0.15505249999999998,0.5299934080421886,0.49815446
0.12236,0.48055372445616357,0.4365467
0.11697687500000001,0.46440342781806204,0.43224975
0.1089725,0.4380355965721819,0.41233206
0.13982250000000002,0.512524719841793,0.46482664
0.07625937499999999,0.3793671720500989,0.34459186
0.07443,0.3642056690837179,0.33762017
0.016843749999999998,0.24851680949241925,0.23239858
0.035028125,0.26928147659854973,0.26654336
0.032240625,0.27092946605141727,0.2575563
0.022974375,0.26005273566249176,0.24605487
0.021024375,0.2524719841793013,0.2398574
0.013496875,0.23698088332234676,0.21722843
0.023119375,0.2574159525379038,0.24288829
0.040190625,0.25181278839815424,0.24558277
0.0640625,0.2785102175346078,0.26652175
0.0719375,0.3602504943968359,0.34076905
0.094135,0.40540540540540543,0.37795717
0.1487225,0.514502307185234,0.47917473
0.18243625000000002,0.5969017798286093,0.54088044
0.133833125,0.4937376400791035,0.45698646
0.0888675,0.39189189189189194,0.37225592
0.08473375,0.3885959129861569,0.36165798
0.047874375000000004,0.3121292023731048,0.28789324
0.048846875,0.30751483190507584,0.29228094
0.09708,0.4080421885299934,0.37613884
0.05117375,0.3190507580751483,0.29788297
0.153535,0.5016479894528675,0.47842386
0.15698499999999999,0.5415293342122611,0.4803934
0.087009375,0.39485827290705344,0.36447048
0.05938375,0.33651944627554387,0.30207357
0.03051625,0.27290705339485827,0.25603962
0.01875375,0.24884640738299277,0.23450626
0.01755,0.2465392221489783,0.2345723
0.013691875000000001,0.23401450230718526,0.2216508
0.012609375,0.23632168754119975,0.22230062
0.011193749999999999,0.22972972972972974,0.217985
0.026484374999999998,0.2666446934739618,0.24673289
0.069840625,0.2887277521423863,0.27341524
0.07465812499999999,0.29169413315754783,0.27774
0.044251875,0.3012524719841793,0.28637895
0.110991875,0.4442979564930785,0.40695933
0.210579375,0.6163480553724456,0.6062367
0.14697125,0.518457481872116,0.47715506
0.06055625,0.34475939353988133,0.3210896
0.07509875,0.3707976268951879,0.34632027
0.07580187499999999,0.3734344100197759,0.34316853
0.083753125,0.3872775214238629,0.36088857
0.063645625,0.3427818061964404,0.32288826
0.06742375,0.35629531970995393,0.3340321
0.174874375,0.5685563612392881,0.53811115
0.1297325,0.490112063282795,0.4521282
0.161213125,0.5530652603823336,0.49811423
0.128638125,0.48417930125247205,0.4383441
0.087506875,0.38529993408042196,0.3648871
0.077018125,0.3701384311140409,0.35074067
0.10167625,0.3899143045484509,0.39811888
0.030781874999999997,0.2715886618325643,0.26227042
0.018839375,0.23632168754119975,0.23343104
0.021759999999999998,0.24588002636783124,0.23465289
0.013091875,0.23104812129202373,0.22502671
0.029274375000000002,0.2593935398813448,0.25561497
0.059939374999999996,0.26928147659854973,0.2651193
0.05191249999999999,0.26005273566249176,0.25844464
0.072356875,0.34113381674357285,0.33751807
0.055284375,0.3358602504943969,0.30822614
0.12338125,0.44199077125906394,0.43540287
0.11494249999999999,0.43770599868160853,0.42154685
0.098151875,0.41265655899802245,0.3794396
0.05541125,0.3230059327620303,0.3133479
0.047607500000000004,0.3180619644034278,0.28935182
0.1050875,0.406394199077126,0.39814973
0.10122187499999999,0.4324324324324325,0.38976932
0.06174500000000001,0.34245220830586687,0.32145217
0.077433125,0.36717205009887943,0.354114
0.135365,0.4752801582069875,0.44490546
0.16477124999999998,0.5069215557020434,0.514421
0.09307125000000001,0.3803559657218194,0.3647857
0.07459125,0.3595912986156889,0.33686054
0.0356175,0.2762030323005933,0.26170754
0.01788625,0.23994726433750824,0.229034
0.015359999999999999,0.23796967699406726,0.228957
0.010499999999999999,0.22148978246539225,0.2172435
0.015246874999999998,0.23533289386947928,0.22613923
0.048148750000000004,0.29301252471984185,0.28206632
0.01899125,0.2448912326961108,0.23709202
0.06343499999999999,0.27290705339485827,0.27201602
0.080398125,0.28905735003295985,0.28577232
0.1056925,0.40771259063941995,0.39964268
0.06203125,0.34014502307185235,0.3378788
0.062415,0.33520105471324985,0.3229805
0.090660625,0.3823335530652604,0.37149063
0.16316312500000002,0.533618984838497,0.5018163
0.09822875,0.4264996704021094,0.3917665
0.07411,0.3727752142386289,0.3381284
0.089143125,0.3846407382992749,0.36494204
0.074739375,0.3648648648648649,0.33886364
0.07071875,0.34937376400791037,0.3410125
0.095456875,0.3922214897824654,0.39632678
0.10124999999999999,0.4070533948582729,0.4013251
0.12195249999999999,0.43836519446275546,0.43455347
0.1052125,0.41133816743572843,0.4004267
0.084795625,0.37145682267633484,0.36520934
0.027894999999999996,0.26005273566249176,0.24819934
0.03782125,0.2752142386288728,0.26306754
0.015674374999999997,0.23302570863546476,0.22619878
0.0150375,0.23038892551087678,0.22628476
0.01015625,0.2228081740276862,0.21687175
0.013378125,0.22742254449571525,0.22508958
0.032963124999999996,0.2633487145682268,0.26022446
0.026371875,0.23401450230718526,0.23248297
0.02126625,0.22544495715227425,0.22807446
0.03624125,0.24555042847725778,0.24092175
0.0367475,0.24818721160184581,0.24248654
0.0431775,0.25115359261700726,0.24919361
0.030886249999999997,0.23994726433750824,0.23711482
0.02338875,0.23170731707317074,0.23021606
0.0401025,0.2448912326961108,0.24579959
0.063185625,0.32168754119973636,0.3160977
0.04470375,0.29400131839156235,0.28252327
0.0624375,0.32860909690177986,0.32192162
0.046171250000000004,0.29564930784442983,0.28975293
0.0854525,0.34311140408701385,0.3735714
0.08375625,0.3684904416611734,0.3665781
0.078238125,0.35332893869479237,0.3521427
0.087065,0.3651944627554384,0.36410475
0.244230625,0.6147000659195782,0.67464834
0.265589375,0.6229400131839157,0.7118731
0.01308,0.24060646011865525,0.22425903
0.010294375,0.22379696769940677,0.2171034
0.010554375000000001,0.22412656558998023,0.22191817
0.010939375,0.22643375082399475,0.21934001
0.026081874999999997,0.2524719841793013,0.24765153
0.01649875,0.24060646011865525,0.23755322
0.027521875,0.23269611074489124,0.23285303
0.10980187500000001,0.3160843770599869,0.3170157
0.12994,0.35135135135135137,0.36777955
0.11174999999999999,0.32135794330916284,0.3267225
0.044169375,0.2557679630850363,0.2489949
0.07396875,0.27290705339485827,0.27712172
0.053330625,0.26730388925510884,0.2572446
0.036708125,0.24456163480553728,0.2424376
0.051165625000000006,0.3022412656558998,0.29529503
0.058600624999999996,0.3220171390903098,0.30778646
0.05109375000000001,0.29663810151615033,0.29716387
0.07906250000000001,0.3559657218193804,0.34662637
0.049706875,0.29663810151615033,0.2998665
0.0591425,0.3279499011206328,0.31504667
0.081789375,0.3599208965062624,0.35642198
0.042060625000000004,0.29597890573500335,0.27790833
0.029495,0.2633487145682268,0.25469634
0.02864125,0.26301911667765326,0.24984474
0.013641875000000001,0.23533289386947928,0.22770366
0.010598125,0.23269611074489124,0.22070453
0.01123875,0.23170731707317074,0.22294724
0.012785,0.23467369808833227,0.22489816
0.013181875000000001,0.23632168754119975,0.22589795
0.014619375,0.23895847066578776,0.23123202
0.0172775,0.24686882003955174,0.23743448
0.01333375,0.23796967699406726,0.22734049
0.015502499999999999,0.24423203691496376,0.22893631
0.0178625,0.24357284113381672,0.23536202
0.01922,0.25016479894528676,0.23762615
0.0440525,0.2923533289386948,0.2830623
0.025091875000000003,0.24555042847725778,0.22836079
0.031233749999999998,0.24588002636783124,0.2366501
0.016475625,0.24456163480553728,0.23392586
0.033856874999999995,0.2834541858932103,0.26324713
0.024263125,0.26104152933421226,0.24695589
0.0189075,0.2564271588661833,0.24209052
0.038640625,0.2910349373764008,0.27320278
0.039464375,0.2933421226104153,0.2724317
0.042233124999999996,0.3071852340145023,0.28168896
0.030164375,0.2666446934739618,0.2578487
0.033405000000000004,0.27290705339485827,0.25563297
0.056396875,0.3266315095583388,0.2880083
0.046323750000000004,0.29301252471984185,0.28736815
0.0119375,0.23665128543177325,0.22641845
0.010606250000000001,0.23302570863546476,0.22437851
0.010468125,0.23566249176005274,0.22422387
0.010941875,0.23368490441661177,0.22442773
0.0124675,0.23401450230718526,0.22635889
0.050600624999999996,0.30685563612392885,0.29475358
0.063325625,0.34047462096242587,0.32542154
0.06938,0.3470665787738959,0.33193266
0.02459375,0.26235992089650634,0.24715671
0.0334075,0.2801582069874753,0.26416937
0.08944687500000001,0.3737640079103494,0.37056988
0.04278875,0.2590639419907713,0.24604812
0.031150624999999998,0.24719841793012526,0.2333691
0.028725,0.27224785761371134,0.2550884
0.027892499999999997,0.2762030323005933,0.25976494
0.044148124999999996,0.29301252471984185,0.28217185
0.023844375,0.26203032300593276,0.24546596
0.024431249999999998,0.2640079103493738,0.24762797
0.025256875,0.26203032300593276,0.24635738
0.068059375,0.3467369808833224,0.32645625
0.048104375,0.31344759393539884,0.2863966
0.032731875,0.2821357943309163,0.26099703
0.23939,0.37475280158206986,0.38117522
0.06724875,0.2544495715227423,0.2539911
0.06902625,0.2498352010547133,0.25386766
0.0206325,0.21753460777851025,0.21568304
0.012516875,0.21127224785761375,0.20556155
0.04250375,0.22676334871456824,0.23568991
0.014225625,0.19742913645352672,0.19807473
0.010743125000000001,0.18556361239288072,0.18247783
0.010880625,0.1858932102834542,0.18610388
0.0108925,0.1865524060646012,0.19119915
0.0108575,0.1865524060646012,0.18506825
0.343483125,0.40903098220171397,0.4070501
0.664636875,0.6786420566908372,0.7355658
0.458685,0.5870138431114041,0.4639696
0.010779374999999999,0.1882003955174687,0.18343589
0.010821875,0.1875411997363217,0.1838223
0.01084625,0.1868820039551747,0.18563196
0.0110775,0.1865524060646012,0.17983513
0.010936875,0.1862228081740277,0.1871938
0.010725,0.1858932102834542,0.1828659
0.01068375,0.1858932102834542,0.18494047
0.010504375,0.1842452208305867,0.18347162
0.010309374999999999,0.18556361239288072,0.18776627
0.6586725,0.5237310481212921,0.6850731
0.27027812500000004,0.3773895847066579,0.3785772
0.09197999999999999,0.2735662491760053,0.26557514
0.01380375,0.21292023731048126,0.21006571
0.018108125,0.2165458141067897,0.21346094
0.015416875,0.21588661832564274,0.21132661
0.04052375,0.22709294660514176,0.23747437
0.376671875,0.39980224126565594,0.47992966
0.05849625000000001,0.23236651285431775,0.22503667
0.010945625,0.1858932102834542,0.18398684
0.010897500000000001,0.1862228081740277,0.1889113
0.010839999999999999,0.1865524060646012,0.18678366
0.010860625,0.1865524060646012,0.18497288
0.010663124999999999,0.1865524060646012,0.18688595
0.01062875,0.18556361239288072,0.18318622
0.010775,0.18721160184574823,0.19177856
0.0108125,0.18721160184574823,0.18413079
0.0108875,0.18721160184574823,0.18644339
0.011023125,0.1865524060646012,0.19491413
0.01093875,0.1862228081740277,0.18377133
0.010741249999999999,0.1862228081740277,0.19083084
0.010675625,0.1862228081740277,0.18841223
0.01051875,0.1858932102834542,0.18320246
0.01030375,0.1839156229400132,0.18507038
0.59559125,0.48417930125247205,0.7271881
0.102286875,0.2636783124588003,0.2664192
0.050367499999999996,0.23961766644693477,0.23636654
0.022289999999999997,0.22148978246539225,0.2181863
0.014370625000000001,0.21226104152933425,0.21053503
0.022984375,0.21588661832564274,0.21037252
0.018995625,0.2119314436387607,0.21063477
0.0109,0.1878707976268952,0.1856181
0.01074375,0.1852340145023072,0.18686666
0.010879999999999999,0.18556361239288072,0.18273784
0.01094875,0.1865524060646012,0.18966937
0.010856250000000001,0.1862228081740277,0.1871253
0.010839375,0.1868820039551747,0.18533926
0.01067,0.1852340145023072,0.18444122
0.010606875,0.1865524060646012,0.18491101
0.01078625,0.1865524060646012,0.18284439
0.010825,0.1862228081740277,0.18456125
0.010846875,0.1858932102834542,0.18658392
0.011071875,0.18556361239288072,0.18885212
0.0109375,0.1852340145023072,0.18589991
0.010725,0.1839156229400132,0.1917661
0.01068375,0.18556361239288072,0.18719666
0.010505,0.1852340145023072,0.18590167
0.01031,0.18490441661173368,0.18600489
0.42125874999999996,0.41628213579433093,0.49640152
0.305685625,0.40771259063941995,0.4009074
0.060763124999999994,0.24555042847725778,0.24611582
0.024634375,0.22940013183915622,0.22565255
0.0234,0.21357943309162822,0.21277718
0.012310625,0.20863546473302572,0.19911045
0.023763125,0.21423862887277523,0.21261728
0.198835,0.30982201713909036,0.31938574
0.0255075,0.2089650626235992,0.20617585
0.010945625,0.1858932102834542,0.18372554
0.010898125,0.1862228081740277,0.19030324
0.01083875,0.1852340145023072,0.18408933
0.010860625,0.1868820039551747,0.1859894
0.010665,0.1868820039551747,0.18941674
0.010629375,0.1865524060646012,0.18644755
0.010775,0.1868820039551747,0.1925429
0.0108125,0.1865524060646012,0.18673886
0.010888125,0.1862228081740277,0.18617775
0.011023125,0.1842452208305867,0.1838271
0.01093875,0.18556361239288072,0.18391445
0.010741249999999999,0.18556361239288072,0.1810991
0.01067125,0.18556361239288072,0.19249608
0.010510625,0.1852340145023072,0.18602788
0.010304375000000001,0.1852340145023072,0.18411344
0.346220625,0.3740936058009229,0.40232757
0.030144999999999998,0.23862887277521427,0.22946852
0.010771875,0.21885299934080427,0.21251717
0.012045,0.21885299934080427,0.21064714
0.0102125,0.21588661832564274,0.2103272
0.010155625,0.21621621621621626,0.20717408
0.011359375,0.21588661832564274,0.21085617
0.018620625,0.23104812129202373,0.22120759
0.018073125000000002,0.21588661832564274,0.20982693
0.026370624999999998,0.22017139090309823,0.21477115
0.03602,0.22313777191825976,0.22005145
0.044368125,0.22775214238628871,0.22632511
0.06567062500000001,0.24686882003955174,0.23710383
0.032795000000000005,0.22742254449571525,0.21640188
0.03304875,0.22346736980883322,0.21585487
0.039200625,0.23434410019775873,0.22167775
0.053212499999999996,0.2818061964403428,0.25895277
0.0476875,0.2666446934739618,0.2526362
0.034494375,0.2584047462096242,0.24036026
0.028306875,0.24950560316413978,0.23182997
0.03739625,0.25708635464733026,0.2436976
0.051393125,0.26928147659854973,0.25653064
0.031311875,0.2498352010547133,0.2334835
0.0546175,0.27290705339485827,0.25718135
0.025248125,0.23829927488464075,0.22607903
0.028321875000000003,0.24126565589980226,0.22790772
0.050215625,0.27191825972313777,0.25284505
0.0282675,0.23764007910349375,0.2278741
0.01028125,0.21753460777851025,0.21017456
0.021392500000000002,0.23203691496374426,0.22285815
0.0112575,0.2198417930125247,0.21044907
0.01819875,0.22610415293342123,0.22110471
0.020193125,0.2181938035596572,0.21174407
0.034026875,0.22577455504284774,0.22056799
0.07309,0.24027686222808178,0.24265255
0.0761275,0.25313117996044826,0.24501032
0.056835000000000004,0.24522083058668423,0.23304775
0.11251625000000001,0.28279499011206327,0.26495984
0.045354375,0.23236651285431775,0.226673
0.0951125,0.2636783124588003,0.25168025
0.019475625,0.23632168754119975,0.22352839
0.043891875000000004,0.2699406723796968,0.24745144
0.03573,0.2577455504284773,0.2398491
0.030701875,0.2524719841793013,0.2365177
0.030271874999999997,0.24588002636783124,0.23431654
0.047074375,0.2712590639419908,0.2531289
0.053095625,0.2742254449571523,0.2684496
0.069285,0.2969676994067238,0.2696264
0.04307875,0.25708635464733026,0.24452941
0.027308125,0.25807514831905076,0.25048804
0.018270625,0.24093605800922874,0.23546341
0.013989999999999999,0.22907053394858273,0.22940777
0.026606875000000002,0.24818721160184581,0.25096208
0.028401875,0.24884640738299277,0.25357816
0.03331875,0.2732366512854318,0.26235566
0.03145875,0.26301911667765326,0.2596124
0.05136875,0.26104152933421226,0.2579008
0.060195624999999996,0.2633487145682268,0.2686206
0.052515624999999996,0.26170072511535925,0.25916606
0.048431249999999995,0.30883322346736986,0.3008335
0.035546875,0.2969676994067238,0.27743086
0.07585937499999999,0.36684245220830586,0.35410753
0.072805,0.3764007910349374,0.3500249
0.070695,0.3582729070533949,0.34328976
0.0720325,0.3734344100197759,0.34606802
0.0485925,0.3203691496374423,0.3032652
0.055708125,0.33553065260382336,0.3212387
0.059050625,0.32827949901120634,0.32137048
0.0965125,0.3760711931443639,0.3903018
0.12529125000000002,0.44199077125906394,0.43667296
0.089735,0.38299274884640744,0.37081495
0.1364975,0.43572841133816753,0.44845164
0.06528125,0.33058668424522086,0.32439846
0.13267374999999998,0.3994726433750824,0.4348136
0.03087375,0.26235992089650634,0.25652853
0.02059,0.24423203691496376,0.24666798
0.030496875,0.25972313777191824,0.26354906
0.017526875,0.24027686222808178,0.2396816
0.031154375,0.26235992089650634,0.25833976
0.02386875,0.2534607778510217,0.24932048
0.05365375,0.2636783124588003,0.25617537
0.0765275,0.2801582069874753,0.28362104
0.041097499999999995,0.25214238628872776,0.24892306
0.06671625,0.3441001977587344,0.33549252
0.054228750000000006,0.32531311799604484,0.3134761
0.050291249999999996,0.3203691496374423,0.30413195
0.056783125000000004,0.3358602504943969,0.31279853
0.07823125,0.3688200395517469,0.3578725
0.06916125,0.3450889914304549,0.3436436
0.074033125,0.3872775214238629,0.34867516
0.086916875,0.3925510876730389,0.3738772
0.04573125,0.3029004614370468,0.29307678
0.08687937500000001,0.3773895847066579,0.36915267
0.09181,0.41661173368490445,0.383671
0.083483125,0.3645352669742914,0.366548
0.12381875,0.42979564930784436,0.43677202
0.089891875,0.3945286750164799,0.368922
0.077510625,0.34805537244561635,0.3628802
0.06786875,0.33355306526038236,0.3443662
0.055149375,0.31344759393539884,0.31252384
0.016838125000000002,0.23994726433750824,0.24067688
0.014934375,0.23137771918259725,0.22795618
0.011956875,0.23302570863546476,0.2237873
0.041955625,0.27785102175346077,0.2779025
0.055078125,0.3187211601845748,0.3126062
0.06356062500000001,0.3338826631509558,0.32816422
0.063401875,0.3467369808833224,0.32487473
0.081776875,0.36387607119314436,0.36946392
0.084951875,0.3688200395517469,0.36568448
0.086251875,0.3882663150955834,0.3668277
0.074528125,0.35398813447593935,0.3482194
0.054874374999999996,0.3358602504943969,0.3117473
0.11999375000000001,0.4225444957152275,0.42649183
0.08075875,0.37211601845748193,0.3596116
0.105106875,0.41034937376400793,0.4043339
0.11958187499999999,0.42122610415293343,0.43837854
0.10877375,0.41694133157547797,0.41170946
0.105025,0.421555702043507,0.40317532
0.15066875,0.454515491100857,0.48902297
0.21074437499999998,0.6671061305207647,0.59577763
0.11160624999999999,0.43902439024390255,0.4117273
0.065206875,0.32432432432432434,0.32908118
0.106978125,0.34047462096242587,0.3864861
0.024669375,0.24456163480553728,0.24417792
0.01475,0.23698088332234676,0.23304416
0.01385875,0.23368490441661177,0.22791474
0.012869374999999999,0.23203691496374426,0.22521533
0.019761875,0.24851680949241925,0.23893379
0.04074125,0.2814765985497693,0.2808485
0.106725,0.40540540540540543,0.4076129
0.08641875,0.39485827290705344,0.36874565
0.052376875,0.32168754119973636,0.31021178
0.099595625,0.3958470665787739,0.39232972
0.093901875,0.3892551087673039,0.3750713
0.09273375,0.40969017798286095,0.37872505
0.07796875,0.3704680290046144,0.3586454
0.082188125,0.3688200395517469,0.36244136
0.064035,0.3595912986156889,0.3325722
0.053261875,0.3358602504943969,0.30852845
0.087284375,0.37112722478576143,0.3736605
0.10637812499999999,0.4264996704021094,0.40747902
0.139105625,0.478246539222149,0.473544
0.156838125,0.501977587343441,0.5110433
0.140475,0.4881344759393541,0.47528604
0.133983125,0.45220830586684246,0.46175653
0.058476249999999994,0.32729070533948584,0.31268662
0.047738125,0.30652603823335534,0.2914722
0.047943124999999996,0.30685563612392885,0.29654735
0.023751875,0.2656558998022413,0.25425017
0.0501575,0.30487804878048785,0.30473527
0.0486675,0.2986156888595913,0.29413936
0.034120625,0.2804878048780488,0.26967543
0.05920375,0.33553065260382336,0.32014954
0.0693675,0.35695451549110085,0.34450397
0.051536875,0.3299274884640738,0.3065489
0.083619375,0.32564271588661836,0.35882398
0.07788937500000001,0.3417930125247199,0.34915343
0.05525187499999999,0.3309162821357944,0.30766413
0.091378125,0.3905735003295979,0.38372096
0.06833,0.3684904416611734,0.3376595
0.06884812500000001,0.3704680290046144,0.3485602
0.069239375,0.3724456163480554,0.35024068
0.09971375,0.40903098220171397,0.40152374
0.153560625,0.5372445616348056,0.5088542
0.10731187499999999,0.42715886618325644,0.41277593
0.19063000000000002,0.5903098220171392,0.5868114
0.177625,0.5636123928806857,0.54778636
0.182415,0.5629531970995386,0.5609688
0.1603775,0.5599868160843772,0.49310648
0.039200625,0.2887277521423863,0.27843416
0.05821562500000001,0.32630191166776534,0.30797446
0.044553125,0.29894528675016485,0.28096128
0.01935125,0.2544495715227423,0.24303389
0.037445624999999996,0.28378378378378377,0.27244535
0.06676937499999999,0.34212261041529335,0.33306837
0.041106875,0.3029004614370468,0.28585783
0.09565812500000001,0.39881344759393544,0.3854199
0.08782,0.3899143045484509,0.37512186
0.049566874999999996,0.3210283454185894,0.30470192
0.08215875,0.37442320369149645,0.3666695
0.10532125,0.418259723137772,0.4283791
0.0873475,0.40276862228081745,0.39469236
0.060614999999999995,0.3622280817402769,0.32821897
0.05333687499999999,0.3071852340145023,0.30565703
0.136748125,0.41529334212261043,0.45597467
0.30933125,0.9558338826631511,0.81355315
0.06614125,0.3579433091628214,0.33850896
0.056815625,0.34805537244561635,0.31824166
0.087296875,0.39518787079762696,0.37330806
0.113805,0.4528675016479895,0.42460504
0.11925625,0.47231377719182605,0.4331731
0.136605625,0.4845088991430455,0.4561922
0.151716875,0.5161502966381015,0.4772265
0.0424775,0.2785102175346078,0.27768025
0.020751875,0.24456163480553728,0.24068815
0.010364375,0.22313777191825976,0.2198644
0.010394375,0.22116018457481876,0.22151263
0.01082375,0.21885299934080427,0.21941341
0.012114375,0.22478576137112724,0.22525828
0.021085625,0.24291364535266977,0.2409957
0.025010624999999998,0.23137771918259725,0.23193745
0.040478125,0.24555042847725778,0.25034943
0.0341225,0.2554383651944628,0.24532712
0.074834375,0.2804878048780488,0.2773472
0.069323125,0.2920237310481213,0.27392668
0.08995375,0.3032300593276203,0.2955004
0.12438,0.34442979564930787,0.32962173
0.071355,0.2804878048780488,0.27726927
0.040080624999999995,0.2851021753460778,0.27740398
0.048526875000000004,0.3094924192485168,0.29299563
0.0578425,0.31377719182597236,0.31404763
0.052141875000000004,0.32135794330916284,0.3030668
0.043861875,0.29301252471984185,0.28903726
0.038346875,0.2808174027686223,0.29144588
0.07578625,0.34245220830586687,0.34414563
0.067744375,0.34442979564930787,0.32364124
0.04875125,0.2986156888595913,0.28689077
0.019493125,0.24192485168094927,0.23903213
0.02405875,0.24555042847725778,0.24416193
0.02469,0.24291364535266977,0.24532987
0.011573125,0.22148978246539225,0.2217712
0.010223125,0.22148978246539225,0.2186309
0.0124325,0.22412656558998023,0.22429395
0.017035625,0.23467369808833227,0.23362006
0.02206,0.22841133816743572,0.2282981
0.043424375,0.2528015820698748,0.24971168
0.0379325,0.25016479894528676,0.2468508
0.062249374999999996,0.2824653922214898,0.26745138
0.06522750000000001,0.27389584706657877,0.2720642
0.12963625,0.418259723137772,0.40462705
0.12139124999999999,0.33355306526038236,0.32495368
0.076635,0.2893869479235333,0.28141952
0.036744375,0.2870797626895188,0.27219152
0.03356,0.2732366512854318,0.26924664
0.040104375,0.28806855636123935,0.27571234
0.03199375,0.2745550428477258,0.26243827
0.022599374999999998,0.25082399472643374,0.24698958
0.040056875,0.2933421226104153,0.2803826
0.047869375,0.2903757415952538,0.2895809
0.06459375,0.3292682926829269,0.31990218
0.043226875,0.28806855636123935,0.27877292
0.037213750000000004,0.2798286090969018,0.27794284
0.047458125000000004,0.3029004614370468,0.2956567
0.10108999999999999,0.4067237969676994,0.3963071
0.04228,0.2933421226104153,0.27348644
0.024201875,0.25082399472643374,0.24678044
0.0122425,0.23071852340145024,0.2252458
0.0321075,0.26104152933421226,0.25884983
0.03018375,0.2682926829268293,0.26326662
0.04131875,0.29301252471984185,0.28742382
0.063981875,0.33454185893210286,0.33684078
0.09711562500000001,0.4350692155570205,0.39029625
0.082218125,0.3974950560316414,0.36841407
0.08862,0.39024390243902446,0.37348497
0.082750625,0.37112722478576143,0.36544508
0.073814375,0.36123928806855643,0.34348986
0.051620624999999996,0.31641397495056034,0.300553
0.07297125,0.3582729070533949,0.34427404
0.054810000000000005,0.3190507580751483,0.31444374
0.059573125000000005,0.33124588002636784,0.3170073
0.059067499999999995,0.3190507580751483,0.31517097
0.09894375,0.3750823994726434,0.39379415
0.149848125,0.4739617666446935,0.4969737
0.11632499999999998,0.38892551087673044,0.4298993
0.13786125,0.41661173368490445,0.45538408
0.14961375,0.4080421885299934,0.4823723
0.078660625,0.3348714568226763,0.33088312
0.045515,0.2742254449571523,0.28986531
0.049365,0.2732366512854318,0.28891325
0.054843750000000004,0.2933421226104153,0.2991063
0.047689999999999996,0.27290705339485827,0.28866822
0.040180625,0.2735662491760053,0.27753106
0.0331225,0.2649967040210943,0.26645768
0.050590625,0.3029004614370468,0.3002675
0.10714187500000001,0.40606460118655247,0.41100875
0.11340937499999999,0.44199077125906394,0.41873324
0.1050125,0.4232036914963744,0.40250847
0.17751875,0.5537244561634806,0.5321998
0.099915625,0.39024390243902446,0.38884237
0.05803125,0.33618984838497035,0.3188879
0.0809075,0.3628872775214239,0.36559632
0.05525624999999999,0.33223467369808835,0.313396
0.07862375,0.3717864205669084,0.35456127
0.091179375,0.3707976268951879,0.37929472
0.13269,0.4396835860250494,0.45446414
0.107196875,0.41034937376400793,0.40717697
0.134989375,0.41661173368490445,0.4628818
0.120939375,0.4423203691496375,0.43990093
0.12331125000000001,0.4410019775873435,0.44209048
0.018361875,0.24192485168094927,0.23228279
0.0192125,0.2448912326961108,0.23656136
0.01396625,0.23236651285431775,0.22766727
0.010595,0.22808174027686226,0.21916986
0.01237625,0.22577455504284774,0.22078146
0.01214,0.22940013183915622,0.22431378
0.022611875,0.24818721160184581,0.23745266
0.0444075,0.28576137112722483,0.28409046
0.03602875,0.2953197099538563,0.27248055
0.036246875,0.2877389584706658,0.27119654
0.092665625,0.3909030982201714,0.3785967
0.066790625,0.3470665787738959,0.33118635
0.095255625,0.3968358602504944,0.39291605
0.076290625,0.3615688859591299,0.3379341
0.054217499999999995,0.3183915622940014,0.30649045
0.06743249999999999,0.34739617666446937,0.32791945
0.079350625,0.3760711931443639,0.3491032
0.105068125,0.4067237969676994,0.39972988
0.043563125,0.31245880026367834,0.2904808
0.054111875,0.3210283454185894,0.30806863
0.037354375,0.2877389584706658,0.2721102
0.039101875,0.29169413315754783,0.27552065
0.09853625,0.3994726433750824,0.3817402
0.05128625,0.30982201713909036,0.29840568
0.018210625,0.24620962425840479,0.2316189
0.011294374999999999,0.22643375082399475,0.21903542
0.012662499999999998,0.23071852340145024,0.22137693
0.01081875,0.22742254449571525,0.22018544
0.01606875,0.23829927488464075,0.23089048
0.010883750000000001,0.23038892551087678,0.22242343
0.018885625,0.23862887277521427,0.23481311
0.092115625,0.3885959129861569,0.3708069
0.047915,0.2996044825313118,0.29552862
0.07993625,0.37211601845748193,0.35594547
0.09163750000000001,0.40870138431114045,0.3776809
0.11140187500000001,0.43045484508899146,0.4135762
0.154993125,0.5326301911667766,0.4830485
0.16526625,0.5398813447593936,0.4960377
0.079190625,0.34245220830586687,0.34903914
0.09646875,0.41067897165458145,0.3813501
0.07348875,0.34047462096242587,0.34064475
0.087138125,0.3941990771259064,0.36289275
0.10644499999999998,0.4133157547791695,0.3966148
0.0463075,0.30751483190507584,0.2840501
0.054931875,0.3150955833882664,0.30665997
0.0572325,0.32564271588661836,0.30913886
0.077818125,0.35102175346077785,0.35583735
0.086338125,0.3843111404087014,0.3593802
0.03407375,0.2504943968358603,0.26719332
0.027320624999999998,0.22841133816743572,0.24951538
0.02896625,0.23434410019775873,0.25540632
0.025474375,0.23071852340145024,0.24907456
0.012825624999999998,0.2089650626235992,0.22822045
0.01105625,0.20599868160843773,0.22593036
0.012505625000000001,0.20731707317073172,0.22624432
0.034848125,0.22511535926170073,0.24096097
0.122086875,0.30388925510876735,0.33438858
0.250225625,0.5039551746868821,0.56108046
0.15478875,0.49044166117336846,0.39857882
0.010474375,0.17732366512854317,0.21458296
0.010315625,0.17732366512854317,0.21758641
0.01403125,0.1799604482531312,0.22276767
0.025874374999999998,0.1967699406723797,0.27193862
0.07099187500000001,0.2574159525379038,0.3355072
0.11411625,0.2963085036255768,0.4107045
0.033115624999999996,0.21588661832564274,0.2591726
0.0665425,0.25477916941331574,0.32503486
0.06779375,0.25016479894528676,0.33308342
0.0436075,0.22775214238628871,0.28556302
0.069735,0.25609756097560976,0.32963723
0.108635,0.2999340804218853,0.40211686
0.043574375,0.22709294660514176,0.27776337
0.0385825,0.21786420566908377,0.26784417
0.045794375,0.22181938035596574,0.28165525
0.031091249999999997,0.20962425840474622,0.2555641
0.037550625,0.21489782465392218,0.2659898
0.011103125,0.1911667765326302,0.22316958
0.02209625,0.1987475280158207,0.2394142
0.017104374999999998,0.19808833223467373,0.2317502
0.042560625000000005,0.2000659195781147,0.2488394
0.032160625,0.19644034278180622,0.23680086
0.044673125,0.20435069215557022,0.24828115
0.02290375,0.19446275543836522,0.2306492
0.038453125,0.22247857613711275,0.26778904
0.032275,0.21753460777851025,0.25923246
0.02484,0.21028345418589323,0.24581048
0.034646875,0.2165458141067897,0.2581115
0.03136125,0.21522742254449573,0.2544847
0.04057625,0.22478576137112724,0.2736904
0.044858749999999996,0.22775214238628871,0.27616182
0.03727,0.22346736980883322,0.2671792
0.02145625,0.20237310481212922,0.24217804
0.043701250000000004,0.23005932762030323,0.27599007
0.11581937499999999,0.29663810151615033,0.41453823
0.15069375000000002,0.34739617666446937,0.47783488
0.135511875,0.32762030323005936,0.45358422
0.052818750000000005,0.30487804878048785,0.294915
0.022534375000000002,0.24752801582069875,0.24075332
0.022035625,0.24620962425840479,0.24239357
0.04482,0.2870797626895188,0.27972978
0.011984999999999999,0.22445616348055372,0.22183008
0.0138725,0.23203691496374426,0.23000324
0.024061875,0.24719841793012526,0.2407115
0.040734375,0.2801582069874753,0.27467257
0.081824375,0.3599208965062624,0.35414532
0.059948125,0.3160843770599869,0.31769714
0.27075499999999997,0.47791694133157553,0.6255214
0.07345375,0.2883981542518128,0.34032825
0.046605,0.26005273566249176,0.29689315
0.053878749999999996,0.26268951878707975,0.3108478
0.035411874999999995,0.23104812129202373,0.2891487
0.012472500000000001,0.1967699406723797,0.22083344
0.06692187499999999,0.24390243902439027,0.31434652
0.0107025,0.1891891891891892,0.21465066
0.010490625,0.18885959129861568,0.2173505
0.010325625,0.1882003955174687,0.21325621
0.045483125,0.23302570863546476,0.27386916
0.14466375,0.34047462096242587,0.4622085
0.09326187500000001,0.2963085036255768,0.37963554
0.035529375,0.23994726433750824,0.26232406
0.040248125,0.24291364535266977,0.27372375
0.027855625000000002,0.22676334871456824,0.25069708
0.01447125,0.21226104152933425,0.22724594
0.016261875000000002,0.21588661832564274,0.23211057
0.012469375000000001,0.20962425840474622,0.226813
0.010645,0.20995385629531976,0.2178962
0.011728125,0.20665787738958474,0.21891999
0.024481875,0.2228081740276862,0.24466111
0.037880625,0.24159525379037575,0.2708378
0.039974375,0.24159525379037575,0.28215164
0.049562499999999995,0.2574159525379038,0.29779452
0.02836625,0.23665128543177325,0.25746942
0.04356125,0.25148319050758083,0.28124315
0.035536875,0.24159525379037575,0.2653455
0.046143125,0.25115359261700726,0.28591433
0.035406875,0.24159525379037575,0.27146682
0.06487625,0.2765326301911668,0.32937288
0.0453775,0.25477916941331574,0.28530604
0.0652625,0.27191825972313777,0.32369888
0.07435375,0.2814765985497693,0.34115168
0.06931125,0.27224785761371134,0.33263627
0.08791875,0.29433091628213587,0.36677098
0.11497125,0.3210283454185894,0.41501006
0.054623124999999995,0.26170072511535925,0.30452982
0.034965,0.27290705339485827,0.25662658
0.024614375,0.2504943968358603,0.2489009
0.02527375,0.25082399472643374,0.24839722
0.010951875,0.23236651285431775,0.22350189
0.011579375,0.23368490441661177,0.22564782
0.012700624999999998,0.23796967699406726,0.22801925
0.017619375,0.24522083058668423,0.23527645
0.026706875,0.2640079103493738,0.2509797
0.035493125,0.2804878048780488,0.2721057
0.05739625,0.33355306526038236,0.3176591
0.106909375,0.3094924192485168,0.3766162
0.01048,0.19347396176664472,0.2149354
0.010359375,0.1954515491100857,0.21735854
0.01338125,0.1921555702043507,0.21526866
0.0658875,0.22972972972972974,0.26923823
0.010815624999999999,0.18852999340804222,0.21482147
0.037774375,0.22346736980883322,0.24255855
0.010709375,0.1905075807514832,0.21683316
0.010485625,0.1938035596572182,0.21459442
0.0103875,0.19446275543836522,0.2138539
0.021021875000000002,0.21456822676334875,0.23432197
0.070913125,0.2794990112063283,0.3294521
0.06683625,0.2765326301911668,0.32649353
0.02554625,0.23269611074489124,0.24748892
0.042861250000000004,0.24719841793012526,0.2793697
0.021609999999999997,0.22083058668424524,0.24313048
0.019775,0.22247857613711275,0.2391807
0.0104525,0.21127224785761375,0.22101884
0.01039875,0.20962425840474622,0.22010002
0.013885624999999999,0.21885299934080427,0.23243947
0.015492500000000001,0.22181938035596574,0.23198482
0.044506250000000004,0.25082399472643374,0.28554502
0.020113125000000003,0.22742254449571525,0.24124049
0.018805,0.22742254449571525,0.24015224
0.025474999999999998,0.23038892551087678,0.25243673
0.0354675,0.2465392221489783,0.26537976
0.048321249999999996,0.2557679630850363,0.2882914
0.040607500000000005,0.22907053394858273,0.24567455
0.0280725,0.22181938035596574,0.22732526
0.0862075,0.2986156888595913,0.3596727
0.054175625000000005,0.26796308503625577,0.2990556
0.045934375,0.2557679630850363,0.2858301
0.058396250000000004,0.2702702702702703,0.31153744
0.068240625,0.2847725774555043,0.3317119
0.041625,0.25082399472643374,0.27675295
0.03942,0.24522083058668423,0.27185103
0.05999375,0.26301911667765326,0.31389463
0.037853125,0.24126565589980226,0.26863825

